Prediction-Coherent LSTM-based Recurrent Neural Network for Safer Glucose Predictions in Diabetic People

In the context of time-series forecasting, we propose a LSTM-based recurrent neural network architecture and loss function that enhance the stability of the predictions. In particular, the loss function penalizes the model, not only on the prediction error (mean-squared error), but also on the predicted variation error. We apply this idea to the prediction of future glucose values in diabetes, which is a delicate task as unstable predictions can leave the patient in doubt and make him/her take the wrong action, threatening his/her life. The study is conducted on type 1 and type 2 diabetic people, with a focus on predictions made 30-minutes ahead of time. First, we confirm the superiority, in the context of glucose prediction, of the LSTM model by comparing it to other state-of-the-art models (Extreme Learning Machine, Gaussian Process regressor, Support Vector Regressor). Then, we show the importance of making stable predictions by smoothing the predictions made by the models, resulting in an overall improvement of the clinical acceptability of the models at the cost in a slight loss in prediction accuracy. Finally, we show that the proposed approach, outperforms all baseline results. More precisely, it trades a loss of 4.3\% in the prediction accuracy for an improvement of the clinical acceptability of 27.1\%. When compared to the moving average post-processing method, we show that the trade-off is more efficient with our approach.

==> data/cg_ega/c0_P-EGA_AP.dat <==
trues preds
146.0 137.99521
144.18518 138.95674
140.81482 141.4539
139.0 146.11868
140.4 151.2669
143.8 155.49515
148.0 158.53094
154.81334 159.15681
171.0326 140.9624
172.46074 141.71921
173.0 149.96078
153.30864 188.34894
151.0 183.00258
150.46913 177.71112
150.12346 172.92375
150.0 166.66815
151.12346 159.34126
153.80247 152.38443
157.0 146.72925
160.93954 144.43126
165.91614 146.16574
171.0 149.51624
176.8956 151.91165
182.90613 153.50298
186.0 156.30463
186.53703 160.98834
186.87962 167.25995
187.0 174.676
186.22223 181.96356
184.77777 189.08131
184.0 195.96317
184.18518 199.4908
184.59259 197.6344
185.0 192.99335
185.40741 189.07742
185.81482 186.91858
186.0 185.57808
183.5 184.83493
181.0 185.17189
192.0 186.33572
191.4 187.60347
190.13333 188.43202
189.0 188.74066
188.12593 188.54686
187.34074 185.34073
189.0 200.32832
193.17531 195.39624
208.0 185.45761
214.7217 189.17902
221.13863 196.56892
224.0 205.07034
222.10527 208.5073
217.54385 211.71877
176.55255 243.39156
167.1051 231.1977
160.0 212.04178
154.85786 191.88881
149.71605 110.24198
146.65433 107.3604
143.0 108.44082
138.4927 112.69125
115.62851 134.28754
110.0 131.45871
103.78392 126.59222
97.67558 121.84344
94.0 120.97317
92.473694 115.52612
91.40351 110.5733
91.0 105.7343
91.0 100.96364
91.0 95.6883
91.0 90.233345
90.69312 87.57315
89.94179 89.57392
89.0 94.34852
87.780426 98.998726
86.084656 101.9778
84.0 103.04248
81.0 103.1225
81.0 102.94527
81.0 102.527725
81.0 101.7498
81.0 100.39235
81.0 98.16841
82.26815 95.12131
85.31407 90.980385
89.0 89.67583
93.25188 91.350174
98.863754 94.06137
106.0 95.85242
146.0 100.52757
150.0 107.16235
165.33899 114.91904
182.0 123.01026
189.87144 131.8461
195.75793 146.4567
201.15555 192.28523
202.0 197.26418
205.0 233.08629
207.32547 229.17432
214.82716 208.66013
216.35802 210.19144
217.00002 212.93285
216.679 214.3149
215.91357 214.7843
215.0 215.95444
213.92346 217.65646
212.55061 218.75414
211.0 218.68501
209.26666 216.95062
207.26666 213.47986
205.0 209.11673
202.22745 204.99847
199.0549 201.68314
196.0 198.86343
193.29848 196.10757
190.70152 193.19733
188.0 190.1518
185.22336 187.1623
182.32907 184.13441
179.0 180.97368
174.61137 178.1351
169.54643 176.21918
165.0 175.13852
161.1023 174.16501
157.57495 172.63672
155.0 170.32715
153.23492 167.15363
151.8508 162.59283
151.0 156.6526
150.5037 151.00284
150.14075 147.32895
150.0 145.4404
150.51852 145.14227
151.48148 145.8117
152.0 146.60245
151.4762 147.3241
150.28572 148.12418
149.0 149.05832
147.65256 150.20483
146.17813 152.03485
145.0 154.63954
144.18518 156.88852
143.51852 157.15292
143.0 155.1323
142.66173 152.19777
142.39754 149.84224
142.0 148.53629
140.92346 148.20096
139.31358 148.43668
138.0 148.65808
137.08643 148.58852
136.32098 148.37738
136.0 148.2341
136.0 148.06268
136.0 147.09549
136.0 144.90884
136.0 142.4618
136.0 140.9335
136.0 140.53864
136.10005 141.05203
136.42233 141.92892
137.0 142.47667
141.0 142.4494
137.5 142.07993
134.0 141.76079
135.15227 141.7189
138.0823 142.02536
142.0 142.7109
148.63805 143.761
211.0 140.08173
221.59277 150.3244
230.95024 164.85793
238.0 182.17004
255.11731 249.69524
260.74255 260.36523
266.0 266.34814
270.96054 268.42072
275.62225 267.259
279.0 264.62152
281.36624 263.05167
283.23868 264.57605
284.0 268.72336
278.40527 272.9817
254.0 276.91867
249.11195 273.72192
243.48528 270.96674
237.0 268.86768
228.74908 261.32245
219.13455 243.6322
210.0 222.99826
201.45943 210.92247
193.32776 207.87915
187.0 208.09529
182.95485 205.15889
179.77246 195.41158
170.477 165.05652
163.98851 153.43968
158.0 147.10818
152.03703 145.22737
146.46297 146.53954
144.0 148.6148
145.55556 148.49557
148.44444 143.89833
150.0 135.64395


==> data/cg_ega/c0_P-EGA_BE.dat <==
trues preds
163.49333 155.1474
170.96297 161.06696
166.48148 172.35483
162.0 183.16422
157.65433 189.44759
187.0 167.18922
187.25044 179.83212
187.94533 195.32892
150.70671 174.11575
149.0 158.1495
149.51852 143.68506
150.48148 130.44037
151.0 118.438614
118.65023 96.09671
134.8872 96.78838
199.0 168.63095
200.31111 187.86154
202.89899 211.80331
203.79797 227.26392
210.45903 219.8101
213.0 211.66063
158.73286 143.43234
170.0 144.077
242.55678 199.59703
246.0879 216.61916
250.0 234.15205
267.03275 275.4611
258.0 278.65106
176.0 179.9623


==> data/cg_ega/c0_P-EGA_EP.dat <==
trues preds
169.0 147.33362
200.7686 188.1635
212.0 219.56671
204.75244 230.51538
195.37622 240.25493
186.0 245.72858
132.80023 119.556694
127.00001 127.00352
121.37149 132.67233
183.14755 139.45348
198.01169 136.32135


==> data/cg_ega/c0_R-EGA_AP.dat <==
dtrues dpreds
0.30895692 0.25196534
-0.36296386 0.19230652
-0.67407227 0.49943238
-0.36296386 0.9329559
0.27999878 1.0296447
0.68000185 0.84564817
0.8399994 0.60715944
1.3626678 0.12517396
0.40651855 -1.2742431
0.28562927 0.15136108
0.107852176 1.6483154
-0.8691376 -0.21972962
-0.46172792 -1.0692718
-0.10617371 -1.0582917
-0.06913452 -0.95747375
-0.024691772 -1.25112
0.22469178 -1.4653778
0.5358032 -1.3913666
0.639505 -1.1310364
0.7879089 -0.45959777
0.9953186 0.34689635
1.0167725 0.6700989
1.1791198 0.47908324
1.2021058 0.31826478
0.6187744 0.5603302
0.107406616 0.93674314
0.068518065 1.2543213
0.024075318 1.4832093
-0.1555542 1.4575135
-0.2888916 1.4235504
-0.1555542 1.3763702
0.037036132 0.7055267
0.08148193 -0.3712799
0.08148193 -0.92821044
0.08148193 -0.7831848
0.08148193 -0.4317688
0.037036132 -0.26809996
-0.5 -0.14862975
-0.5 0.06739197
2.2 0.23276672
-0.12000122 0.2535492
-0.25333253 0.16571045
-0.22666626 0.061727904
-0.17481384 -0.038760375
-0.15703735 -0.6412262
0.21093445 0.99988097
0.83506167 -0.98641664
1.4462799 -0.5411774
1.344339 0.744281
1.2833862 1.4779816
0.5722748 1.7002838
-0.37894592 0.68739015
-0.9122833 0.6422943
-1.8894898 -0.4674042
-1.8894898 -2.4387727
-1.4210205 -3.831183
-1.0284271 -4.030594
-0.25679016 -1.6393265
-0.6123444 -0.57631683
-0.7308655 0.21608429
-0.90145874 0.850087
-1.1485962 0.32304078
-1.1257019 -0.5657654
-1.2432159 -0.97329867
-1.2216675 -0.94975585
-0.7351166 -0.17405395
-0.30526122 -1.0894089
-0.21403655 -0.990564
-0.08070221 -0.9678009
0.0 -0.9541321
0.0 -1.0550674
0.0 -1.0909913
-0.061375428 -0.53203887
-0.15026703 0.4001541
-0.18835755 0.95491946
-0.2439148 0.9300415
-0.33915406 0.5958145
-0.41693115 0.2129364
-0.6 0.016003419
0.0 -0.035446167
0.0 -0.0835083
0.0 -0.15558472
0.0 -0.27149048
0.0 -0.4447876
0.25363007 -0.6094208
0.60918427 -0.8281845
0.73718566 -0.26091155
0.85037535 0.33486938
1.1223755 0.54223937
1.4272492 0.35820922
2.2225585 0.74783784
0.8 1.3269562
3.067798 1.5513366
3.3322022 1.6182449
1.574289 1.7671677
1.177298 2.9221191
0.16888733 0.88473815
0.16889039 0.9957886
0.24040528 1.1644745
0.465094 -0.7823944
0.36543274 -0.6001007
0.30617064 0.3062622
0.12839966 0.54828185
-0.06420288 0.27640992
-0.15308532 0.09388123
-0.18271485 0.2340271
-0.21530762 0.3404053
-0.2745697 0.21953431
-0.31012267 -0.013824463
-0.34666747 -0.34687805
-0.4 -0.69415283
-0.4533325 -0.8726257
-0.5545105 -0.82365113
-0.63450927 -0.66306764
-0.6109802 -0.5639404
-0.54030454 -0.5511719
-0.5193909 -0.58204955
-0.54030454 -0.6091064
-0.55532837 -0.5979004
-0.5788574 -0.60557556
-0.6658142 -0.6321472
-0.87772524 -0.56771547
-1.0129883 -0.38318482
-0.9092865 -0.2161316
-0.779541 -0.19470215
-0.7054688 -0.30565795
-0.5149902 -0.46191406
-0.35301512 -0.6347046
-0.27682495 -0.9121582
-0.1701599 -1.1880462
-0.09926148 -1.129953
-0.072589114 -0.7347778
-0.028149415 -0.37770995
0.10370483 -0.059625246
0.19259033 0.13388672
0.10370483 0.1581482
-0.10476074 0.14432983
-0.23809509 0.16001587
-0.25714415 0.18682861
-0.2694885 0.22930297
-0.29488525 0.36600342
-0.23562622 0.5209381
-0.16296387 0.44979554
-0.1333313 0.05288086
-0.10370483 -0.404126
-0.067654416 -0.5869049
-0.052838136 -0.47110596
-0.07950745 -0.2611908
-0.21530762 -0.06706543
-0.3219757 0.047143556
-0.26271668 0.044281006
-0.18271485 -0.013912964
-0.15308838 -0.04222717
-0.06419678 -0.028656006
0.0 -0.034283448
0.0 -0.19343872
0.0 -0.4373291
0.0 -0.48940736
0.0 -0.30566102
0.0 -0.07897339
0.020010376 0.10267945
0.06445618 0.17537841
0.11553345 0.10954895
0.8 -0.005453491
-0.7 -0.07389526
-0.7 -0.063827515
0.23045349 -0.008377075
0.5860077 0.061291505
0.7835388 0.13710937
1.3276093 0.21001892
2.5976624 0.7520752
2.1185546 2.048535
1.8714936 2.9067047
1.4099518 3.4624238
1.0234619 3.1086364
1.1250489 2.1339996
1.0514892 1.1965821
0.99210817 0.41451415
0.9323425 -0.23234253
0.6755493 -0.52749634
0.4732483 -0.31397095
0.3744873 0.30487671
0.1522644 0.8294617
-1.1189454 0.8516663
-0.8 -0.34647828
-0.9776093 -0.63934934
-1.1253357 -0.5510376
-1.297055 -0.41981202
-1.6501831 -1.5090454
-1.9229065 -3.5380492
-1.8269104 -4.126788
-1.7081146 -2.415158
-1.6263336 -0.6086639
-1.2655518 0.04322815
-0.8090302 -0.5872803
-0.63647765 -1.9494629
-1.104599 -2.9811554
-1.297699 -2.3233674
-1.197702 -1.2662995
-1.1925933 -0.3761627
-1.1148132 0.26243287
-0.49259338 0.41505432
0.31111145 -0.023846436
0.5777771 -0.91944885
0.31111145 -1.6508758


==> data/cg_ega/c0_R-EGA_BE.dat <==
dtrues dpreds
1.7359985 -0.8018829
-0.40740663 2.221234
-0.8962982 2.2575746
-0.8962952 2.1618774
-0.86913455 1.2566742
-0.06814881 -3.630301
0.050088502 2.5285797
0.13897705 3.099359
-0.8302307 -3.5546112
-0.34134215 -3.1932495
0.10370483 -2.8928895
0.19259033 -2.648938
0.10370483 -2.400351
2.530046 0.048858643
3.2473953 0.13833466
0.64841306 4.434851
0.2622223 3.8461182
0.17979737 2.9078279
0.17979737 3.0921204
0.626712 -1.8728424
0.50819397 -1.629895
2.0189636 -0.06573181
2.253427 0.12893066
0.9113556 3.4853973
0.7062256 3.4044251
0.78241885 3.5065796
-2.2745056 0.49588013
-1.8065491 0.6379944
-0.75449216 -3.089856


==> data/cg_ega/c0_R-EGA_EP.dat <==
dtrues dpreds
1.1013336 -1.5627563
1.5186584 -1.4465485
-1.1087707 1.5695893
-1.4495118 2.189734
-1.8752441 1.9479096
-1.8752441 1.0947297
-1.1384948 1.3730881
-1.1600449 1.4893646
-1.1257035 1.1337631
2.6295104 -0.92470396
2.9728272 -0.62642515


==> data/cg_ega/c150_P-EGA_AP.dat <==
trues preds
144.45522 137.50064
146.0 139.311
144.18518 142.48233
140.81482 146.6507
139.0 150.75742
140.4 154.20605
143.8 156.86528
148.0 158.0563
154.81334 156.65916
169.0 148.68929
171.0326 146.64581
172.46074 147.68735
173.0 151.23016
170.96297 157.21518
157.65433 177.3639
153.30864 179.28195
151.0 179.34131
150.46913 177.56064
150.12346 173.80708
150.0 169.07677
151.12346 164.25958
153.80247 159.72491
157.0 156.42871
160.93954 154.85378
165.91614 154.33997
171.0 154.1716
176.8956 154.41687
182.90613 155.57553
186.0 157.66928
186.53703 160.76233
186.87962 165.06693
187.0 170.29437
186.22223 176.46701
184.77777 183.28465
184.0 188.93396
184.18518 192.0729
184.59259 193.22069
185.0 193.28271
185.40741 192.64774
185.81482 191.48155
186.0 190.39601
183.5 189.94746
181.0 190.03369
191.4 190.29842
190.13333 190.00699
189.0 189.31577
188.12593 187.07114
187.34074 180.76526
187.0 183.5791
187.25044 187.08295
187.94533 189.61398
189.0 191.15063
193.17531 192.14923
200.7686 193.04613
208.0 194.28242
214.7217 196.10883
221.13863 198.97185
224.0 201.7914
222.10527 206.14658
176.55255 232.83075
167.1051 224.25455
160.0 211.7674
154.85786 196.80298
149.71605 118.23617
146.65433 115.280136
143.0 115.76114
138.4927 119.479
121.37149 135.53073
115.62851 136.94745
110.0 135.78873
103.78392 132.82285
97.67558 128.95999
94.0 124.0071
92.473694 119.40524
91.40351 115.16982
91.0 111.174
91.0 106.84172
91.0 102.02704
91.0 97.97267
90.69312 95.72272
89.94179 94.95715
89.0 95.3548
87.780426 96.34075
86.084656 97.427734
84.0 98.38706
81.0 99.05846
81.0 99.346405
81.0 99.35808
81.0 99.16557
81.0 98.67948
81.0 97.79857
82.26815 96.13544
85.31407 95.39613
89.0 95.654205
93.25188 96.48277
98.863754 97.35298
106.0 97.89559
146.0 103.5836
150.0 107.715256
165.33899 113.01837
182.0 119.72972
189.87144 130.05484
195.75793 144.83676
200.31111 169.44284
201.15555 180.08392
203.79797 213.72491
205.0 218.33354
207.32547 219.59175
210.45903 218.99625
213.0 217.9108
214.82716 217.04425
216.35802 216.49088
217.00002 216.17783
216.679 216.3429
215.91357 217.0494
215.0 217.68439
213.92346 217.72237
212.55061 217.12051
211.0 215.77446
209.26666 213.65178
207.26666 211.0332
205.0 208.32974
202.22745 205.8287
199.0549 203.58002
196.0 201.56827
193.29848 199.70845
190.70152 197.84996
188.0 195.8569
185.22336 193.51881
182.32907 190.7419
179.0 187.76697
174.61137 184.95967
169.54643 182.4506
165.0 180.12389
161.1023 177.81467
157.57495 175.38046
155.0 172.61127
153.23492 169.07053
151.8508 164.60983
151.0 159.87357
150.5037 155.64069
150.14075 152.03406
150.0 149.46272
150.51852 147.98409
151.48148 147.3056
152.0 147.20312
151.4762 147.46625
150.28572 147.88948
149.0 148.42969
147.65256 149.35767
146.17813 150.83565
145.0 152.48325
144.18518 153.59479
143.51852 153.82478
143.0 153.36401
142.66173 152.52765
142.39754 151.52536
142.0 150.64983
140.92346 150.09674
139.31358 149.8169
138.0 149.68448
137.08643 149.60321
136.32098 149.4794
136.0 149.17899
136.0 148.36673
136.0 146.89075
136.0 145.15341
136.0 143.63089
136.0 142.5185
136.0 141.97842
136.10005 141.99207
136.42233 142.30652
137.0 142.68333
141.0 142.98006
137.5 143.15776
134.0 143.24786
135.15227 143.35942
138.0823 143.64859
142.0 144.2338
148.63805 144.91046
158.73286 145.20154
211.0 148.44109
221.59277 155.73965
230.95024 166.3746
238.0 179.3645
255.11731 238.21446
260.74255 248.51285
266.0 255.97379
270.96054 260.5402
275.62225 262.95258
279.0 264.53827
281.36624 266.6162
283.23868 269.55286
284.0 272.7833
278.40527 275.67084
254.0 279.39838
249.11195 277.73993
243.48528 274.99982
237.0 268.89
228.74908 257.59235
219.13455 244.07991
210.0 232.97998
201.45943 224.78587
193.32776 218.50821
187.0 212.67186
182.95485 205.68195
179.77246 196.79625
176.0 190.44
170.477 179.41791
163.98851 169.29523
158.0 161.05035
152.03703 155.50165
146.46297 152.31248
144.0 150.14543
145.55556 147.27048
148.44444 142.94826


==> data/cg_ega/c150_P-EGA_BE.dat <==
trues preds
163.49333 152.86267
166.48148 165.28702
162.0 172.76459
217.54385 212.84943
186.0 235.91624
150.70671 180.24696
149.0 163.72098
149.51852 148.43054
150.48148 134.97366
151.0 124.667534
118.65023 98.63804
134.8872 100.491035
199.0 159.69656
202.0 193.4832
202.89899 205.4183
170.0 143.32315
242.55678 194.04018
246.0879 209.97833
250.0 225.2701
267.03275 278.53278
258.0 279.67795


==> data/cg_ega/c150_P-EGA_EP.dat <==
trues preds
192.0 190.2608
212.0 220.59515
204.75244 227.82925
195.37622 233.59074
132.80023 125.19414
127.00001 131.20752
183.14755 142.40451
198.01169 144.08304


==> data/cg_ega/c150_R-EGA_AP.dat <==
dtrues dpreds
0.68673706 0.18110351
0.30895692 0.36207277
-0.36296386 0.6342651
-0.67407227 0.8336731
-0.36296386 0.821344
0.27999878 0.6897278
0.68000185 0.5318451
0.8399994 0.23820496
1.3626678 -0.2794281
1.1013336 -0.8346771
0.40651855 -0.40869445
0.28562927 0.20830688
0.107852176 0.7085632
-0.40740663 1.1970031
-0.86913455 0.9198639
-0.8691376 0.383609
-0.46172792 0.011871338
-0.10617371 -0.35613403
-0.06913452 -0.7507111
-0.024691772 -0.9460632
0.22469178 -0.9634369
0.5358032 -0.9069336
0.639505 -0.6592407
0.7879089 -0.31498718
0.9953186 -0.10276184
1.0167725 -0.033673096
1.1791198 0.049053956
1.2021058 0.23173217
0.6187744 0.41875
0.107406616 0.6186096
0.068518065 0.8609192
0.024075318 1.0454895
-0.1555542 1.2345276
-0.2888916 1.3635285
-0.1555542 1.1298615
0.037036132 0.6277893
0.08148193 0.22955628
0.08148193 0.0124053955
0.08148193 -0.12699585
0.08148193 -0.2332367
0.037036132 -0.21710816
-0.5 -0.089709476
-0.5 0.017245483
-0.12000122 0.007522583
-0.25333253 -0.058285523
-0.22666626 -0.13824463
-0.17481384 -0.4489258
-0.15703735 -1.2611755
-0.06814881 0.5627686
0.050088502 0.70076907
0.13897705 0.5062073
0.21093445 0.3073303
0.83506167 0.19971924
1.5186584 0.17937927
1.4462799 0.24725953
1.344339 0.36528015
1.2833862 0.57260436
0.5722748 0.5639099
-0.37894592 0.87103575
-1.8894898 -0.617099
-1.8894898 -1.7152405
-1.4210205 -2.4974303
-1.0284271 -2.9928832
-0.25679016 -1.2862732
-0.6123444 -0.5912064
-0.7308655 0.09620056
-0.90145874 0.74357146
-1.1257035 0.8646423
-1.1485962 0.2833435
-1.1257019 -0.23174438
-1.2432159 -0.59317625
-1.2216675 -0.7725708
-0.7351166 -0.9905777
-0.30526122 -0.920372
-0.21403655 -0.84708405
-0.08070221 -0.7991638
0.0 -0.8664566
0.0 -0.9629364
0.0 -0.8108734
-0.061375428 -0.44999084
-0.15026703 -0.1531128
-0.18835755 0.07952881
-0.2439148 0.19719085
-0.33915406 0.21739654
-0.41693115 0.19186553
-0.6 0.13427886
0.0 0.05758972
0.0 0.0023345947
0.0 -0.038500976
0.0 -0.09721832
0.0 -0.17618255
0.25363007 -0.33262634
0.60918427 -0.14786072
0.73718566 0.05161438
0.85037535 0.1657135
1.1223755 0.17404175
1.4272492 0.108522035
2.2225585 0.61851346
0.8 0.82633054
3.067798 1.0606232
3.3322022 1.3422699
1.574289 2.065024
1.177298 2.9563842
0.2622223 1.9492553
0.16888733 2.1282165
0.17979737 1.661322
0.24040528 0.92172545
0.465094 0.25164184
0.626712 -0.11910095
0.50819397 -0.21708985
0.36543274 -0.17330933
0.30617064 -0.11067505
0.12839966 -0.062609866
-0.06420288 0.033013918
-0.15308532 0.14129944
-0.18271485 0.1269989
-0.21530762 0.007595825
-0.2745697 -0.120370485
-0.31012267 -0.26921082
-0.34666747 -0.42453614
-0.4 -0.5237152
-0.4533325 -0.54069215
-0.5545105 -0.50020754
-0.63450927 -0.44973755
-0.6109802 -0.40234986
-0.54030454 -0.3719635
-0.5193909 -0.371698
-0.54030454 -0.39861146
-0.55532837 -0.4676178
-0.5788574 -0.5553833
-0.6658142 -0.59498596
-0.87772524 -0.56145936
-1.0129883 -0.50181276
-0.9092865 -0.46534425
-0.779541 -0.46184388
-0.7054688 -0.4868408
-0.5149902 -0.5538391
-0.35301512 -0.7081482
-0.27682495 -0.89213866
-0.1701599 -0.9472534
-0.09926148 -0.8465759
-0.072589114 -0.7213257
-0.028149415 -0.51426697
0.10370483 -0.29572755
0.19259033 -0.13569641
0.10370483 -0.020495605
-0.10476074 0.052624512
-0.23809509 0.084646605
-0.25714415 0.10804138
-0.2694885 0.1855957
-0.29488525 0.2955963
-0.23562622 0.32951966
-0.16296387 0.22230835
-0.1333313 0.045999147
-0.10370483 -0.09215393
-0.067654416 -0.16727296
-0.052838136 -0.20045777
-0.07950745 -0.17510681
-0.21530762 -0.110617064
-0.3219757 -0.05596924
-0.26271668 -0.026483154
-0.18271485 -0.016253661
-0.15308838 -0.024761964
-0.06419678 -0.06008301
0.0 -0.16245118
0.0 -0.29519653
0.0 -0.34746704
0.0 -0.3045044
0.0 -0.22247925
0.0 -0.10801391
0.020010376 0.0027282715
0.06445618 0.06289063
0.11553345 0.07536316
0.8 0.05934448
-0.7 0.03554077
-0.7 0.01802063
0.23045349 0.0223114
0.5860077 0.05783386
0.7835388 0.117041014
1.3276093 0.13533325
2.0189636 0.05821533
2.5976624 0.8716095
2.1185546 1.4597137
1.8714936 2.1269898
1.4099518 2.5979798
1.0234619 2.5888734
1.1250489 2.0596771
1.0514892 1.4921875
0.99210817 0.91328126
0.9323425 0.4824768
0.6755493 0.31713867
0.4732483 0.41558838
0.3744873 0.5873291
0.1522644 0.64608765
-1.1189454 0.57750857
-0.8 -0.055914305
-0.9776093 -0.33168945
-1.1253357 -0.54802245
-1.297055 -1.2219604
-1.6501831 -2.2595336
-1.9229065 -2.7024872
-1.8269104 -2.219986
-1.7081146 -1.6388214
-1.6263336 -1.2555329
-1.2655518 -1.16727
-0.8090302 -1.3979828
-0.63647765 -1.7771393
-0.75449216 -1.2712494
-1.104599 -2.204419
-1.297699 -2.0245361
-1.197702 -1.6489747
-1.1925933 -1.1097412
-1.1148132 -0.63783264
-0.49259338 -0.43341064
0.31111145 -0.57499087
0.5777771 -0.86444396


==> data/cg_ega/c150_R-EGA_BE.dat <==
dtrues dpreds
1.7359985 -0.7592987
-0.8962982 1.6143677
-0.8962952 1.4955139
-0.9122833 1.3405701
-1.8752441 0.4651001
-0.8302307 -3.311203
-0.34134215 -3.3051972
0.10370483 -3.058087
0.19259033 -2.6913757
0.10370483 -2.061226
2.530046 0.14848939
3.2473953 0.37059936
0.64841306 2.9719605
0.16889039 2.6798553
0.17979737 2.3870208
2.253427 -0.3756775
0.9113556 2.935135
0.7062256 3.1876311
0.78241885 3.0583527
-2.2745056 0.5723877
-1.8065491 0.22903442


==> data/cg_ega/c150_R-EGA_EP.dat <==
dtrues dpreds
2.2 0.045422364
-1.1087707 1.5491455
-1.4495118 1.44682
-1.8752441 1.152298
-1.1384948 1.1430283
-1.1600449 1.2026764
2.6295104 -0.18372802
2.9728272 0.33570558


==> data/cg_ega/cpso_P-EGA_AP.dat <==
trues preds
144.45522 150.68628
146.0 152.41646
144.18518 153.61804
140.81482 154.48373
139.0 155.10603
140.4 155.7309
143.8 156.56717
148.0 157.45316
154.81334 157.9875
163.49333 158.0757
169.0 158.00485
171.0326 158.14276
172.46074 158.55331
173.0 159.2027
170.96297 160.51013
166.48148 162.7648
162.0 165.47263
157.65433 168.30399
153.30864 171.35167
151.0 174.3964
150.46913 176.85864
150.12346 178.27347
150.0 178.62158
151.12346 177.82916
153.80247 175.86127
157.0 173.10506
160.93954 169.85599
165.91614 166.2151
171.0 162.44122
176.8956 159.02176
182.90613 156.46611
186.0 155.01935
186.53703 154.8872
186.87962 156.18793
187.0 158.7529
186.22223 162.50687
184.77777 167.18706
184.0 172.06134
184.18518 176.65494
184.59259 180.90497
185.0 184.63965
185.40741 187.60002
185.81482 189.63531
186.0 190.83997
183.5 191.34268
181.0 191.19878
191.4 189.42273
190.13333 188.08841
189.0 186.63383
188.12593 184.78868
187.34074 182.96165
187.0 183.50436
187.25044 184.48601
187.94533 185.95833
189.0 188.02667
193.17531 190.57175
200.7686 193.2402
208.0 195.65881
214.7217 197.49146
221.13863 198.708
224.0 198.6867
222.10527 198.37225
217.54385 198.43637
212.0 199.01164
204.75244 200.42346
160.0 210.67102
154.85786 208.45113
150.70671 203.29889
149.0 195.40692
146.65433 139.6886
143.0 132.39645
138.4927 128.1261
132.80023 126.588295
127.00001 127.12624
121.37149 128.72046
115.62851 130.50858
110.0 132.074
103.78392 133.04228
97.67558 131.72107
94.0 131.2475
92.473694 130.28821
91.40351 128.65402
91.0 126.290764
91.0 123.08704
91.0 119.1441
91.0 114.96495
90.69312 110.91827
89.94179 107.222115
89.0 103.892914
87.780426 101.25986
86.084656 99.45057
84.0 98.56258
81.0 98.55202
81.0 99.26683
81.0 100.50395
81.0 101.965546
81.0 103.326515
81.0 104.337326
82.26815 104.70918
85.31407 104.9669
89.0 104.97093
93.25188 104.76999
98.863754 104.45142
106.0 104.11929
146.0 106.01901
150.0 108.08122
189.87144 121.19811
195.75793 129.32765
199.0 138.27286
200.31111 146.8505
201.15555 157.22058
203.79797 189.91345
205.0 198.81477
207.32547 206.23708
210.45903 212.15791
213.0 216.62549
214.82716 219.70259
216.35802 221.46063
217.00002 222.05531
216.679 221.78781
215.91357 220.9067
215.0 219.49716
213.92346 217.73392
212.55061 215.88225
211.0 214.05489
209.26666 212.29625
207.26666 210.64311
205.0 209.07657
202.22745 207.51782
199.0549 205.8543
196.0 204.02884
193.29848 202.01266
190.70152 199.79424
188.0 197.38934
185.22336 194.7781
182.32907 191.97263
179.0 189.07285
174.61137 186.18433
169.54643 183.33919
165.0 180.53275
161.1023 177.75632
157.57495 174.99939
155.0 172.23181
153.23492 169.33884
151.8508 166.23752
151.0 163.05386
150.5037 160.03267
150.14075 156.88802
150.0 153.91705
150.51852 151.20316
151.48148 148.7761
152.0 146.72354
151.4762 145.10405
150.28572 143.94525
149.0 143.28442
147.65256 143.20059
146.17813 143.69278
145.0 144.60663
144.18518 145.72244
143.51852 146.90176
143.0 148.06967
142.66173 149.12422
142.39754 149.95581
142.0 150.53702
140.92346 150.853
139.31358 150.8844
138.0 150.65955
137.08643 150.24632
136.32098 149.71909
136.0 149.13417
136.0 148.4648
136.0 147.71289
136.0 146.97871
136.0 146.31212
136.0 145.69672
136.0 145.17142
136.10005 144.74934
136.42233 144.4108
137.0 144.16418
141.0 144.02312
137.5 143.99683
134.0 144.08514
135.15227 144.2921
138.0823 144.62683
142.0 145.0933
148.63805 145.58023
158.73286 146.16861
221.59277 153.90045
230.95024 158.10907
238.0 163.491
250.0 187.75539
255.11731 197.73335
260.74255 208.16733
266.0 218.5172
270.96054 228.19899
275.62225 236.87189
279.0 244.41237
281.36624 250.86316
283.23868 256.21414
284.0 260.4339
278.40527 263.62595
254.0 268.51855
249.11195 268.4282
243.48528 267.6825
237.0 265.1397
228.74908 259.97253
219.13455 253.09738
210.0 245.71222
201.45943 237.62157
193.32776 228.98297
187.0 219.94214
182.95485 210.4454
179.77246 200.56274
176.0 196.65993
170.477 186.18872
163.98851 176.33887
158.0 167.55548
152.03703 160.24048
146.46297 154.37282
144.0 149.61435
145.55556 145.46272
148.44444 141.68857


==> data/cg_ega/cpso_P-EGA_BE.dat <==
trues preds
195.37622 202.96083
186.0 206.07544
176.55255 208.84253
167.1051 210.56
149.51852 185.17908
150.48148 173.25397
151.0 160.97781
149.71605 149.5253
118.65023 104.09857
134.8872 104.71379
165.33899 111.0887
202.0 168.78896
202.89899 179.8292
170.0 146.56671
267.03275 266.67545
258.0 267.98764


==> data/cg_ega/cpso_P-EGA_EP.dat <==
trues preds
192.0 190.51158
182.0 115.18738
183.14755 147.45413
198.01169 148.9053
211.0 150.94624
242.55678 170.22456
246.0879 178.45892


==> data/cg_ega/cpso_R-EGA_AP.dat <==
dtrues dpreds
0.68673706 0.5253418
0.30895692 0.34603578
-0.36296386 0.24031678
-0.67407227 0.17313842
-0.36296386 0.12445984
0.27999878 0.12497254
0.68000185 0.16725464
0.8399994 0.17719726
1.3626678 0.106869504
1.7359985 0.01763916
1.1013336 -0.014169311
0.40651855 0.027581787
0.28562927 0.0821106
0.107852176 0.1298767
-0.40740663 0.26148683
-0.8962982 0.45093384
-0.8962952 0.54156494
-0.86913455 0.56627196
-0.8691376 0.60953677
-0.46172792 0.6089447
-0.10617371 0.49244994
-0.06913452 0.2829651
-0.024691772 0.0696228
0.22469178 -0.1584839
0.5358032 -0.3935791
0.639505 -0.55124205
0.7879089 -0.64981383
0.9953186 -0.7281769
1.0167725 -0.754776
1.1791198 -0.68389285
1.2021058 -0.51112974
0.6187744 -0.28935242
0.107406616 -0.026428223
0.068518065 0.26014405
0.024075318 0.5129944
-0.1555542 0.75079346
-0.2888916 0.9360382
-0.1555542 0.97485656
0.037036132 0.9187195
0.08148193 0.8500061
0.08148193 0.746936
0.08148193 0.5920746
0.08148193 0.40705872
0.037036132 0.24093017
-0.5 0.100543216
-0.5 -0.028781127
-0.12000122 -0.21777038
-0.25333253 -0.266864
-0.22666626 -0.29091492
-0.17481384 -0.36903077
-0.15703735 -0.36540526
-0.06814881 0.10854187
0.050088502 0.19632873
0.13897705 0.2944641
0.21093445 0.4136688
0.83506167 0.5090149
1.5186584 0.5336914
1.4462799 0.4837219
1.344339 0.36652833
1.2833862 0.2433075
0.5722748 -0.004257202
-0.37894592 -0.06289063
-0.9122833 0.012823487
-1.1087707 0.115054324
-1.4495118 0.2823639
-1.4210205 0.02220459
-1.0284271 -0.44397888
-0.8302307 -1.0304474
-0.34134215 -1.5783936
-0.6123444 -1.9673401
-0.7308655 -1.458429
-0.90145874 -0.854071
-1.1384948 -0.30756074
-1.1600449 0.10758972
-1.1257035 0.31884307
-1.1485962 0.35762328
-1.1257019 0.31308594
-1.2432159 0.1936554
-1.2216675 -0.26424256
-0.7351166 -0.09471436
-0.30526122 -0.1918579
-0.21403655 -0.32683715
-0.08070221 -0.47265166
0.0 -0.64074403
0.0 -0.7885895
0.0 -0.83582914
-0.061375428 -0.80933684
-0.15026703 -0.73923033
-0.18835755 -0.66584015
-0.2439148 -0.5266113
-0.33915406 -0.3618576
-0.41693115 -0.17759857
-0.6 -0.0021118163
0.0 0.14296265
0.0 0.24742432
0.0 0.29231873
0.0 0.2721939
0.0 0.20216218
0.25363007 0.07437134
0.60918427 0.05154419
0.73718566 0.00080566405
0.85037535 -0.0401886
1.1223755 -0.063713074
1.4272492 -0.06642608
2.2225585 0.26104432
0.8 0.41244203
1.574289 1.2021469
1.177298 1.6259079
0.64841306 1.7890412
0.2622223 1.7155273
0.16888733 2.0740173
0.17979737 2.016852
0.24040528 1.7802643
0.465094 1.4844605
0.626712 1.1841675
0.50819397 0.893515
0.36543274 0.6154205
0.30617064 0.35160828
0.12839966 0.11893616
-0.06420288 -0.053500365
-0.15308532 -0.17622375
-0.18271485 -0.28190613
-0.21530762 -0.3526489
-0.2745697 -0.37033385
-0.31012267 -0.3654724
-0.34666747 -0.3517273
-0.4 -0.33062744
-0.4533325 -0.31330872
-0.5545105 -0.31174928
-0.63450927 -0.33270568
-0.6109802 -0.36509094
-0.54030454 -0.40323487
-0.5193909 -0.44368592
-0.54030454 -0.4809784
-0.55532837 -0.5222473
-0.5788574 -0.5610962
-0.6658142 -0.57995605
-0.87772524 -0.57770383
-1.0129883 -0.5690277
-0.9092865 -0.5612885
-0.779541 -0.55528563
-0.7054688 -0.5513855
-0.5149902 -0.5535156
-0.35301512 -0.578595
-0.27682495 -0.6202637
-0.1701599 -0.63673097
-0.09926148 -0.60423887
-0.072589114 -0.6289307
-0.028149415 -0.5941925
0.10370483 -0.54277956
0.19259033 -0.4854126
0.10370483 -0.41051024
-0.10476074 -0.32389832
-0.23809509 -0.23175964
-0.25714415 -0.13216552
-0.2694885 -0.016766358
-0.29488525 0.0984375
-0.23562622 0.18276978
-0.16296387 0.22316284
-0.1333313 0.23586425
-0.10370483 0.23358154
-0.067654416 0.21091004
-0.052838136 0.16631775
-0.07950745 0.116241455
-0.21530762 0.0631958
-0.3219757 0.0062805177
-0.26271668 -0.044970702
-0.18271485 -0.08264466
-0.15308838 -0.10544739
-0.06419678 -0.11698303
0.0 -0.1338745
0.0 -0.15038148
0.0 -0.14683533
0.0 -0.1333191
0.0 -0.12308045
0.0 -0.10505982
0.020010376 -0.084414676
0.06445618 -0.06770935
0.11553345 -0.04932251
0.8 -0.028213501
-0.7 -0.005258179
-0.7 0.017663574
0.23045349 0.041390993
0.5860077 0.06694641
0.7835388 0.09329529
1.3276093 0.09738465
2.0189636 0.11767578
2.1185546 0.59084165
1.8714936 0.8417236
1.4099518 1.0763855
0.78241885 1.8592926
1.0234619 1.9955933
1.1250489 2.086795
1.0514892 2.0699737
0.99210817 1.9363587
0.9323425 1.7345794
0.6755493 1.5080963
0.4732483 1.290158
0.3744873 1.0701965
0.1522644 0.8439514
-1.1189454 0.63840944
-0.8 0.10618286
-0.9776093 -0.01807251
-1.1253357 -0.1491394
-1.297055 -0.50855714
-1.6501831 -1.0334351
-1.9229065 -1.3750305
-1.8269104 -1.4770324
-1.7081146 -1.6181304
-1.6263336 -1.7277191
-1.2655518 -1.8081665
-0.8090302 -1.899347
-0.63647765 -1.976532
-0.75449216 -0.78056335
-1.104599 -2.0942414
-1.297699 -1.9699707
-1.197702 -1.7566773
-1.1925933 -1.4630005
-1.1148132 -1.1735321
-0.49259338 -0.9516937
0.31111145 -0.8303253
0.5777771 -0.75483096


==> data/cg_ega/cpso_R-EGA_BE.dat <==
dtrues dpreds
-1.8752441 0.50747377
-1.8752441 0.62292176
-1.8894898 0.553418
-1.8894898 0.34349364
0.10370483 -2.045569
0.19259033 -2.385022
0.10370483 -2.4552307
-0.25679016 -2.290503
2.530046 -0.004144287
3.2473953 0.12304382
3.067798 0.6014954
0.16889039 2.313675
0.17979737 2.2080474
2.253427 0.07962036
-2.2745056 0.6098999
-1.8065491 0.26243895


==> data/cg_ega/cpso_R-EGA_EP.dat <==
dtrues dpreds
2.2 -0.13743897
3.3322022 0.8197357
2.6295104 0.17748412
2.9728272 0.2902344
2.5976624 0.40818787
0.9113556 1.3467133
0.7062256 1.6468719


==> data/graph/c0.dat <==
2.100000000000000000e+02 1.367353820800781250e+02
2.150000000000000000e+02 1.379952087402343750e+02
2.200000000000000000e+02 1.389567413330078125e+02
2.250000000000000000e+02 1.414539031982421875e+02
2.300000000000000000e+02 1.461186828613281250e+02
2.350000000000000000e+02 1.512669067382812500e+02
2.400000000000000000e+02 1.554951477050781250e+02
2.450000000000000000e+02 1.585309448242187500e+02
2.500000000000000000e+02 1.591568145751953125e+02
2.550000000000000000e+02 1.551473999023437500e+02
2.600000000000000000e+02 1.473336181640625000e+02
2.650000000000000000e+02 1.409624023437500000e+02
2.700000000000000000e+02 1.417192077636718750e+02
2.750000000000000000e+02 1.499607849121093750e+02
2.800000000000000000e+02 1.610669555664062500e+02
2.850000000000000000e+02 1.723548278808593750e+02
2.900000000000000000e+02 1.831642150878906250e+02
2.950000000000000000e+02 1.894475860595703125e+02
3.000000000000000000e+02 1.883489379882812500e+02
3.050000000000000000e+02 1.830025787353515625e+02
3.100000000000000000e+02 1.777111206054687500e+02
3.150000000000000000e+02 1.729237518310546875e+02
3.200000000000000000e+02 1.666681518554687500e+02
3.250000000000000000e+02 1.593412628173828125e+02
3.300000000000000000e+02 1.523844299316406250e+02
3.350000000000000000e+02 1.467292480468750000e+02
3.400000000000000000e+02 1.444312591552734375e+02
3.450000000000000000e+02 1.461657409667968750e+02
3.500000000000000000e+02 1.495162353515625000e+02
3.550000000000000000e+02 1.519116516113281250e+02
3.600000000000000000e+02 1.535029754638671875e+02
3.650000000000000000e+02 1.563046264648437500e+02
3.700000000000000000e+02 1.609883422851562500e+02
3.750000000000000000e+02 1.672599487304687500e+02
3.800000000000000000e+02 1.746759948730468750e+02
3.850000000000000000e+02 1.819635620117187500e+02
3.900000000000000000e+02 1.890813140869140625e+02
3.950000000000000000e+02 1.959631652832031250e+02
4.000000000000000000e+02 1.994907989501953125e+02
4.050000000000000000e+02 1.976343994140625000e+02
4.100000000000000000e+02 1.929933471679687500e+02
4.150000000000000000e+02 1.890774230957031250e+02
4.200000000000000000e+02 1.869185791015625000e+02
4.250000000000000000e+02 1.855780792236328125e+02
4.300000000000000000e+02 1.848349304199218750e+02
4.350000000000000000e+02 1.851718902587890625e+02
4.400000000000000000e+02 1.863357238769531250e+02
4.450000000000000000e+02 1.876034698486328125e+02
4.500000000000000000e+02 1.884320220947265625e+02
4.550000000000000000e+02 1.887406616210937500e+02
4.600000000000000000e+02 1.885468597412109375e+02
4.650000000000000000e+02 1.853407287597656250e+02
4.700000000000000000e+02 1.671892242431640625e+02
4.750000000000000000e+02 1.798321228027343750e+02
4.800000000000000000e+02 1.953289184570312500e+02
4.850000000000000000e+02 2.003283233642578125e+02
4.900000000000000000e+02 1.953962402343750000e+02
4.950000000000000000e+02 1.881634979248046875e+02
5.000000000000000000e+02 1.854576110839843750e+02
5.050000000000000000e+02 1.891790161132812500e+02
5.100000000000000000e+02 1.965689239501953125e+02
5.150000000000000000e+02 2.050703430175781250e+02
5.200000000000000000e+02 2.085072937011718750e+02
5.250000000000000000e+02 2.117187652587890625e+02
5.300000000000000000e+02 2.195667114257812500e+02
5.350000000000000000e+02 2.305153808593750000e+02
5.400000000000000000e+02 2.402549285888671875e+02
5.450000000000000000e+02 2.457285766601562500e+02
5.500000000000000000e+02 2.433915557861328125e+02
5.550000000000000000e+02 2.311976928710937500e+02
5.600000000000000000e+02 2.120417785644531250e+02
5.650000000000000000e+02 1.918888092041015625e+02
5.700000000000000000e+02 1.741157531738281250e+02
5.750000000000000000e+02 1.581495056152343750e+02
5.800000000000000000e+02 1.436850585937500000e+02
5.850000000000000000e+02 1.304403686523437500e+02
5.900000000000000000e+02 1.184386138916015625e+02
5.950000000000000000e+02 1.102419815063476562e+02
6.000000000000000000e+02 1.073603973388671875e+02
6.050000000000000000e+02 1.084408187866210938e+02
6.100000000000000000e+02 1.126912536621093750e+02
6.150000000000000000e+02 1.195566940307617188e+02
6.200000000000000000e+02 1.270035171508789062e+02
6.250000000000000000e+02 1.326723327636718750e+02
6.300000000000000000e+02 1.342875366210937500e+02
6.350000000000000000e+02 1.314587097167968750e+02
6.400000000000000000e+02 1.265922164916992188e+02
6.450000000000000000e+02 1.218434371948242188e+02
6.500000000000000000e+02 1.209731674194335938e+02
6.550000000000000000e+02 1.155261230468750000e+02
6.600000000000000000e+02 1.105733032226562500e+02
6.650000000000000000e+02 1.057342987060546875e+02
6.700000000000000000e+02 1.009636383056640625e+02
6.750000000000000000e+02 9.568830108642578125e+01
6.800000000000000000e+02 9.023334503173828125e+01
6.850000000000000000e+02 8.757315063476562500e+01
6.900000000000000000e+02 8.957392120361328125e+01
6.950000000000000000e+02 9.434851837158203125e+01
7.000000000000000000e+02 9.899872589111328125e+01
7.050000000000000000e+02 1.019777984619140625e+02
7.100000000000000000e+02 1.030424804687500000e+02
7.150000000000000000e+02 1.031224975585937500e+02
7.200000000000000000e+02 1.029452667236328125e+02
7.250000000000000000e+02 1.025277252197265625e+02
7.300000000000000000e+02 1.017498016357421875e+02
7.350000000000000000e+02 1.003923492431640625e+02
7.400000000000000000e+02 9.816841125488281250e+01
7.450000000000000000e+02 9.512130737304687500e+01
7.500000000000000000e+02 9.098038482666015625e+01
7.550000000000000000e+02 8.967582702636718750e+01
7.600000000000000000e+02 9.135017395019531250e+01
7.650000000000000000e+02 9.406137084960937500e+01
7.700000000000000000e+02 9.585241699218750000e+01
7.750000000000000000e+02 9.609671020507812500e+01
7.800000000000000000e+02 9.678838348388671875e+01
7.850000000000000000e+02 1.005275726318359375e+02
7.900000000000000000e+02 1.071623535156250000e+02
7.950000000000000000e+02 1.149190368652343750e+02
8.000000000000000000e+02 1.230102615356445312e+02
8.050000000000000000e+02 1.318460998535156250e+02
8.100000000000000000e+02 1.464566955566406250e+02
8.150000000000000000e+02 1.686309509277343750e+02
8.200000000000000000e+02 1.878615417480468750e+02
8.250000000000000000e+02 1.922852325439453125e+02
8.300000000000000000e+02 1.972641754150390625e+02
8.350000000000000000e+02 2.118033142089843750e+02
8.400000000000000000e+02 2.272639160156250000e+02
8.450000000000000000e+02 2.330862884521484375e+02
8.500000000000000000e+02 2.291743164062500000e+02
8.550000000000000000e+02 2.198101043701171875e+02
8.600000000000000000e+02 2.116606292724609375e+02
8.650000000000000000e+02 2.086601257324218750e+02
8.700000000000000000e+02 2.101914367675781250e+02
8.750000000000000000e+02 2.129328460693359375e+02
8.800000000000000000e+02 2.143148956298828125e+02
8.850000000000000000e+02 2.147843017578125000e+02
8.900000000000000000e+02 2.159544372558593750e+02
8.950000000000000000e+02 2.176564636230468750e+02
9.000000000000000000e+02 2.187541351318359375e+02
9.050000000000000000e+02 2.186850128173828125e+02
9.100000000000000000e+02 2.169506225585937500e+02
9.150000000000000000e+02 2.134798583984375000e+02
9.200000000000000000e+02 2.091167297363281250e+02
9.250000000000000000e+02 2.049984741210937500e+02
9.300000000000000000e+02 2.016831359863281250e+02
9.350000000000000000e+02 1.988634338378906250e+02
9.400000000000000000e+02 1.961075744628906250e+02
9.450000000000000000e+02 1.931973266601562500e+02
9.500000000000000000e+02 1.901517944335937500e+02
9.550000000000000000e+02 1.871622924804687500e+02
9.600000000000000000e+02 1.841344146728515625e+02
9.650000000000000000e+02 1.809736785888671875e+02
9.700000000000000000e+02 1.781351013183593750e+02
9.750000000000000000e+02 1.762191772460937500e+02
9.800000000000000000e+02 1.751385192871093750e+02
9.850000000000000000e+02 1.741650085449218750e+02
9.900000000000000000e+02 1.726367187500000000e+02
9.950000000000000000e+02 1.703271484375000000e+02
1.000000000000000000e+03 1.671536254882812500e+02
1.005000000000000000e+03 1.625928344726562500e+02
1.010000000000000000e+03 1.566526031494140625e+02
1.015000000000000000e+03 1.510028381347656250e+02
1.020000000000000000e+03 1.473289489746093750e+02
1.025000000000000000e+03 1.454403991699218750e+02
1.030000000000000000e+03 1.451422729492187500e+02
1.035000000000000000e+03 1.458117065429687500e+02
1.040000000000000000e+03 1.466024475097656250e+02
1.045000000000000000e+03 1.473240966796875000e+02
1.050000000000000000e+03 1.481241760253906250e+02
1.055000000000000000e+03 1.490583190917968750e+02
1.060000000000000000e+03 1.502048339843750000e+02
1.065000000000000000e+03 1.520348510742187500e+02
1.070000000000000000e+03 1.546395416259765625e+02
1.075000000000000000e+03 1.568885192871093750e+02
1.080000000000000000e+03 1.571529235839843750e+02
1.085000000000000000e+03 1.551322937011718750e+02
1.090000000000000000e+03 1.521977691650390625e+02
1.095000000000000000e+03 1.498422393798828125e+02
1.100000000000000000e+03 1.485362854003906250e+02
1.105000000000000000e+03 1.482009582519531250e+02
1.110000000000000000e+03 1.484366760253906250e+02
1.115000000000000000e+03 1.486580810546875000e+02
1.120000000000000000e+03 1.485885162353515625e+02
1.125000000000000000e+03 1.483773803710937500e+02
1.130000000000000000e+03 1.482341003417968750e+02
1.135000000000000000e+03 1.480626831054687500e+02
1.140000000000000000e+03 1.470954895019531250e+02
1.145000000000000000e+03 1.449088439941406250e+02
1.150000000000000000e+03 1.424618072509765625e+02
1.155000000000000000e+03 1.409335021972656250e+02
1.160000000000000000e+03 1.405386352539062500e+02
1.165000000000000000e+03 1.410520324707031250e+02
1.170000000000000000e+03 1.419289245605468750e+02
1.175000000000000000e+03 1.424766693115234375e+02
1.180000000000000000e+03 1.424494018554687500e+02
1.185000000000000000e+03 1.420799255371093750e+02
1.190000000000000000e+03 1.417607879638671875e+02
1.195000000000000000e+03 1.417189025878906250e+02
1.200000000000000000e+03 1.420253601074218750e+02
1.205000000000000000e+03 1.427109069824218750e+02
1.210000000000000000e+03 1.437610015869140625e+02
1.215000000000000000e+03 1.434323425292968750e+02
1.220000000000000000e+03 1.440769958496093750e+02
1.225000000000000000e+03 1.394534759521484375e+02
1.230000000000000000e+03 1.363213500976562500e+02
1.235000000000000000e+03 1.400817260742187500e+02
1.240000000000000000e+03 1.503244018554687500e+02
1.245000000000000000e+03 1.648579254150390625e+02
1.250000000000000000e+03 1.821700439453125000e+02
1.255000000000000000e+03 1.995970306396484375e+02
1.260000000000000000e+03 2.166191558837890625e+02
1.265000000000000000e+03 2.341520538330078125e+02
1.270000000000000000e+03 2.496952362060546875e+02
1.275000000000000000e+03 2.603652343750000000e+02
1.280000000000000000e+03 2.663481445312500000e+02
1.285000000000000000e+03 2.684207153320312500e+02
1.290000000000000000e+03 2.672590026855468750e+02
1.295000000000000000e+03 2.646215209960937500e+02
1.300000000000000000e+03 2.630516662597656250e+02
1.305000000000000000e+03 2.645760498046875000e+02
1.310000000000000000e+03 2.687233581542968750e+02
1.315000000000000000e+03 2.729816894531250000e+02
1.320000000000000000e+03 2.754610900878906250e+02
1.325000000000000000e+03 2.786510620117187500e+02
1.330000000000000000e+03 2.769186706542968750e+02
1.335000000000000000e+03 2.737219238281250000e+02
1.340000000000000000e+03 2.709667358398437500e+02
1.345000000000000000e+03 2.688676757812500000e+02
1.350000000000000000e+03 2.613224487304687500e+02
1.355000000000000000e+03 2.436322021484375000e+02
1.360000000000000000e+03 2.229982604980468750e+02
1.365000000000000000e+03 2.109224700927734375e+02
1.370000000000000000e+03 2.078791503906250000e+02
1.375000000000000000e+03 2.080952911376953125e+02
1.380000000000000000e+03 2.051588897705078125e+02
1.385000000000000000e+03 1.954115753173828125e+02
1.390000000000000000e+03 1.799622955322265625e+02
1.395000000000000000e+03 1.650565185546875000e+02
1.400000000000000000e+03 1.534396820068359375e+02
1.405000000000000000e+03 1.471081848144531250e+02
1.410000000000000000e+03 1.452273712158203125e+02
1.415000000000000000e+03 1.465395355224609375e+02
1.420000000000000000e+03 1.486148071289062500e+02
1.425000000000000000e+03 1.484955749511718750e+02
1.430000000000000000e+03 1.438983306884765625e+02
1.435000000000000000e+03 1.356439514160156250e+02


==> data/graph/c150.dat <==
2.100000000000000000e+02 1.365951232910156250e+02
2.150000000000000000e+02 1.375006408691406250e+02
2.200000000000000000e+02 1.393110046386718750e+02
2.250000000000000000e+02 1.424823303222656250e+02
2.300000000000000000e+02 1.466506958007812500e+02
2.350000000000000000e+02 1.507574157714843750e+02
2.400000000000000000e+02 1.542060546875000000e+02
2.450000000000000000e+02 1.568652801513671875e+02
2.500000000000000000e+02 1.580563049316406250e+02
2.550000000000000000e+02 1.566591644287109375e+02
2.600000000000000000e+02 1.528626708984375000e+02
2.650000000000000000e+02 1.486892852783203125e+02
2.700000000000000000e+02 1.466458129882812500e+02
2.750000000000000000e+02 1.476873474121093750e+02
2.800000000000000000e+02 1.512301635742187500e+02
2.850000000000000000e+02 1.572151794433593750e+02
2.900000000000000000e+02 1.652870178222656250e+02
2.950000000000000000e+02 1.727645874023437500e+02
3.000000000000000000e+02 1.773639068603515625e+02
3.050000000000000000e+02 1.792819519042968750e+02
3.100000000000000000e+02 1.793413085937500000e+02
3.150000000000000000e+02 1.775606384277343750e+02
3.200000000000000000e+02 1.738070831298828125e+02
3.250000000000000000e+02 1.690767669677734375e+02
3.300000000000000000e+02 1.642595825195312500e+02
3.350000000000000000e+02 1.597249145507812500e+02
3.400000000000000000e+02 1.564287109375000000e+02
3.450000000000000000e+02 1.548537750244140625e+02
3.500000000000000000e+02 1.543399658203125000e+02
3.550000000000000000e+02 1.541716003417968750e+02
3.600000000000000000e+02 1.544168701171875000e+02
3.650000000000000000e+02 1.555755310058593750e+02
3.700000000000000000e+02 1.576692810058593750e+02
3.750000000000000000e+02 1.607623291015625000e+02
3.800000000000000000e+02 1.650669250488281250e+02
3.850000000000000000e+02 1.702943725585937500e+02
3.900000000000000000e+02 1.764670104980468750e+02
3.950000000000000000e+02 1.832846527099609375e+02
4.000000000000000000e+02 1.889339599609375000e+02
4.050000000000000000e+02 1.920729064941406250e+02
4.100000000000000000e+02 1.932206878662109375e+02
4.150000000000000000e+02 1.932827148437500000e+02
4.200000000000000000e+02 1.926477355957031250e+02
4.250000000000000000e+02 1.914815521240234375e+02
4.300000000000000000e+02 1.903960113525390625e+02
4.350000000000000000e+02 1.899474639892578125e+02
4.400000000000000000e+02 1.900336914062500000e+02
4.450000000000000000e+02 1.902608032226562500e+02
4.500000000000000000e+02 1.902984161376953125e+02
4.550000000000000000e+02 1.900069885253906250e+02
4.600000000000000000e+02 1.893157653808593750e+02
4.650000000000000000e+02 1.870711364746093750e+02
4.700000000000000000e+02 1.807652587890625000e+02
4.750000000000000000e+02 1.835791015625000000e+02
4.800000000000000000e+02 1.870829467773437500e+02
4.850000000000000000e+02 1.896139831542968750e+02
4.900000000000000000e+02 1.911506347656250000e+02
4.950000000000000000e+02 1.921492309570312500e+02
5.000000000000000000e+02 1.930461273193359375e+02
5.050000000000000000e+02 1.942824249267578125e+02
5.100000000000000000e+02 1.961088256835937500e+02
5.150000000000000000e+02 1.989718475341796875e+02
5.200000000000000000e+02 2.017913970947265625e+02
5.250000000000000000e+02 2.061465759277343750e+02
5.300000000000000000e+02 2.128494262695312500e+02
5.350000000000000000e+02 2.205951538085937500e+02
5.400000000000000000e+02 2.278292541503906250e+02
5.450000000000000000e+02 2.335907440185546875e+02
5.500000000000000000e+02 2.359162445068359375e+02
5.550000000000000000e+02 2.328307495117187500e+02
5.600000000000000000e+02 2.242545471191406250e+02
5.650000000000000000e+02 2.117673950195312500e+02
5.700000000000000000e+02 1.968029785156250000e+02
5.750000000000000000e+02 1.802469635009765625e+02
5.800000000000000000e+02 1.637209777832031250e+02
5.850000000000000000e+02 1.484305419921875000e+02
5.900000000000000000e+02 1.349736633300781250e+02
5.950000000000000000e+02 1.246675338745117188e+02
6.000000000000000000e+02 1.182361679077148438e+02
6.050000000000000000e+02 1.152801361083984375e+02
6.100000000000000000e+02 1.157611389160156250e+02
6.150000000000000000e+02 1.194789962768554688e+02
6.200000000000000000e+02 1.251941375732421875e+02
6.250000000000000000e+02 1.312075195312500000e+02
6.300000000000000000e+02 1.355307312011718750e+02
6.350000000000000000e+02 1.369474487304687500e+02
6.400000000000000000e+02 1.357887268066406250e+02
6.450000000000000000e+02 1.328228454589843750e+02
6.500000000000000000e+02 1.289599914550781250e+02
6.550000000000000000e+02 1.240071029663085938e+02
6.600000000000000000e+02 1.194052429199218750e+02
6.650000000000000000e+02 1.151698226928710938e+02
6.700000000000000000e+02 1.111740036010742188e+02
6.750000000000000000e+02 1.068417205810546875e+02
6.800000000000000000e+02 1.020270385742187500e+02
6.850000000000000000e+02 9.797267150878906250e+01
6.900000000000000000e+02 9.572271728515625000e+01
6.950000000000000000e+02 9.495715332031250000e+01
7.000000000000000000e+02 9.535479736328125000e+01
7.050000000000000000e+02 9.634075164794921875e+01
7.100000000000000000e+02 9.742773437500000000e+01
7.150000000000000000e+02 9.838706207275390625e+01
7.200000000000000000e+02 9.905845642089843750e+01
7.250000000000000000e+02 9.934640502929687500e+01
7.300000000000000000e+02 9.935807800292968750e+01
7.350000000000000000e+02 9.916557312011718750e+01
7.400000000000000000e+02 9.867948150634765625e+01
7.450000000000000000e+02 9.779856872558593750e+01
7.500000000000000000e+02 9.613543701171875000e+01
7.550000000000000000e+02 9.539613342285156250e+01
7.600000000000000000e+02 9.565420532226562500e+01
7.650000000000000000e+02 9.648277282714843750e+01
7.700000000000000000e+02 9.735298156738281250e+01
7.750000000000000000e+02 9.789559173583984375e+01
7.800000000000000000e+02 9.863803863525390625e+01
7.850000000000000000e+02 1.004910354614257812e+02
7.900000000000000000e+02 1.035836029052734375e+02
7.950000000000000000e+02 1.077152557373046875e+02
8.000000000000000000e+02 1.130183715820312500e+02
8.050000000000000000e+02 1.197297210693359375e+02
8.100000000000000000e+02 1.300548400878906250e+02
8.150000000000000000e+02 1.448367614746093750e+02
8.200000000000000000e+02 1.596965637207031250e+02
8.250000000000000000e+02 1.694428405761718750e+02
8.300000000000000000e+02 1.800839233398437500e+02
8.350000000000000000e+02 1.934832000732421875e+02
8.400000000000000000e+02 2.054183044433593750e+02
8.450000000000000000e+02 2.137249145507812500e+02
8.500000000000000000e+02 2.183335418701171875e+02
8.550000000000000000e+02 2.195917510986328125e+02
8.600000000000000000e+02 2.189962463378906250e+02
8.650000000000000000e+02 2.179107971191406250e+02
8.700000000000000000e+02 2.170442504882812500e+02
8.750000000000000000e+02 2.164908752441406250e+02
8.800000000000000000e+02 2.161778259277343750e+02
8.850000000000000000e+02 2.163428955078125000e+02
8.900000000000000000e+02 2.170493927001953125e+02
8.950000000000000000e+02 2.176843872070312500e+02
9.000000000000000000e+02 2.177223663330078125e+02
9.050000000000000000e+02 2.171205139160156250e+02
9.100000000000000000e+02 2.157744598388671875e+02
9.150000000000000000e+02 2.136517791748046875e+02
9.200000000000000000e+02 2.110332031250000000e+02
9.250000000000000000e+02 2.083297424316406250e+02
9.300000000000000000e+02 2.058287048339843750e+02
9.350000000000000000e+02 2.035800170898437500e+02
9.400000000000000000e+02 2.015682678222656250e+02
9.450000000000000000e+02 1.997084503173828125e+02
9.500000000000000000e+02 1.978499603271484375e+02
9.550000000000000000e+02 1.958569030761718750e+02
9.600000000000000000e+02 1.935188140869140625e+02
9.650000000000000000e+02 1.907418975830078125e+02
9.700000000000000000e+02 1.877669677734375000e+02
9.750000000000000000e+02 1.849596710205078125e+02
9.800000000000000000e+02 1.824506072998046875e+02
9.850000000000000000e+02 1.801238861083984375e+02
9.900000000000000000e+02 1.778146667480468750e+02
9.950000000000000000e+02 1.753804626464843750e+02
1.000000000000000000e+03 1.726112670898437500e+02
1.005000000000000000e+03 1.690705261230468750e+02
1.010000000000000000e+03 1.646098327636718750e+02
1.015000000000000000e+03 1.598735656738281250e+02
1.020000000000000000e+03 1.556406860351562500e+02
1.025000000000000000e+03 1.520340576171875000e+02
1.030000000000000000e+03 1.494627227783203125e+02
1.035000000000000000e+03 1.479840850830078125e+02
1.040000000000000000e+03 1.473056030273437500e+02
1.045000000000000000e+03 1.472031250000000000e+02
1.050000000000000000e+03 1.474662475585937500e+02
1.055000000000000000e+03 1.478894805908203125e+02
1.060000000000000000e+03 1.484296875000000000e+02
1.065000000000000000e+03 1.493576660156250000e+02
1.070000000000000000e+03 1.508356475830078125e+02
1.075000000000000000e+03 1.524832458496093750e+02
1.080000000000000000e+03 1.535947875976562500e+02
1.085000000000000000e+03 1.538247833251953125e+02
1.090000000000000000e+03 1.533640136718750000e+02
1.095000000000000000e+03 1.525276489257812500e+02
1.100000000000000000e+03 1.515253601074218750e+02
1.105000000000000000e+03 1.506498260498046875e+02
1.110000000000000000e+03 1.500967407226562500e+02
1.115000000000000000e+03 1.498168945312500000e+02
1.120000000000000000e+03 1.496844787597656250e+02
1.125000000000000000e+03 1.496032104492187500e+02
1.130000000000000000e+03 1.494794006347656250e+02
1.135000000000000000e+03 1.491789855957031250e+02
1.140000000000000000e+03 1.483667297363281250e+02
1.145000000000000000e+03 1.468907470703125000e+02
1.150000000000000000e+03 1.451534118652343750e+02
1.155000000000000000e+03 1.436308898925781250e+02
1.160000000000000000e+03 1.425184936523437500e+02
1.165000000000000000e+03 1.419784240722656250e+02
1.170000000000000000e+03 1.419920654296875000e+02
1.175000000000000000e+03 1.423065185546875000e+02
1.180000000000000000e+03 1.426833343505859375e+02
1.185000000000000000e+03 1.429800567626953125e+02
1.190000000000000000e+03 1.431577606201171875e+02
1.195000000000000000e+03 1.432478637695312500e+02
1.200000000000000000e+03 1.433594207763671875e+02
1.205000000000000000e+03 1.436485900878906250e+02
1.210000000000000000e+03 1.442337951660156250e+02
1.215000000000000000e+03 1.449104614257812500e+02
1.220000000000000000e+03 1.452015380859375000e+02
1.225000000000000000e+03 1.433231506347656250e+02
1.230000000000000000e+03 1.424045104980468750e+02
1.235000000000000000e+03 1.440830383300781250e+02
1.240000000000000000e+03 1.484410858154296875e+02
1.245000000000000000e+03 1.557396545410156250e+02
1.250000000000000000e+03 1.663746032714843750e+02
1.255000000000000000e+03 1.793645019531250000e+02
1.260000000000000000e+03 1.940401763916015625e+02
1.265000000000000000e+03 2.099783325195312500e+02
1.270000000000000000e+03 2.252700958251953125e+02
1.275000000000000000e+03 2.382144622802734375e+02
1.280000000000000000e+03 2.485128479003906250e+02
1.285000000000000000e+03 2.559737854003906250e+02
1.290000000000000000e+03 2.605401916503906250e+02
1.295000000000000000e+03 2.629525756835937500e+02
1.300000000000000000e+03 2.645382690429687500e+02
1.305000000000000000e+03 2.666162109375000000e+02
1.310000000000000000e+03 2.695528564453125000e+02
1.315000000000000000e+03 2.727832946777343750e+02
1.320000000000000000e+03 2.756708374023437500e+02
1.325000000000000000e+03 2.785327758789062500e+02
1.330000000000000000e+03 2.796779479980468750e+02
1.335000000000000000e+03 2.793983764648437500e+02
1.340000000000000000e+03 2.777399291992187500e+02
1.345000000000000000e+03 2.749998168945312500e+02
1.350000000000000000e+03 2.688900146484375000e+02
1.355000000000000000e+03 2.575923461914062500e+02
1.360000000000000000e+03 2.440799102783203125e+02
1.365000000000000000e+03 2.329799804687500000e+02
1.370000000000000000e+03 2.247858734130859375e+02
1.375000000000000000e+03 2.185082092285156250e+02
1.380000000000000000e+03 2.126718597412109375e+02
1.385000000000000000e+03 2.056819458007812500e+02
1.390000000000000000e+03 1.967962493896484375e+02
1.395000000000000000e+03 1.904400024414062500e+02
1.400000000000000000e+03 1.794179077148437500e+02
1.405000000000000000e+03 1.692952270507812500e+02
1.410000000000000000e+03 1.610503540039062500e+02
1.415000000000000000e+03 1.555016479492187500e+02
1.420000000000000000e+03 1.523124847412109375e+02
1.425000000000000000e+03 1.501454315185546875e+02
1.430000000000000000e+03 1.472704772949218750e+02
1.435000000000000000e+03 1.429482574462890625e+02


==> data/graph/cpso.dat <==
2.100000000000000000e+02 1.480595703125000000e+02
2.150000000000000000e+02 1.506862792968750000e+02
2.200000000000000000e+02 1.524164581298828125e+02
2.250000000000000000e+02 1.536180419921875000e+02
2.300000000000000000e+02 1.544837341308593750e+02
2.350000000000000000e+02 1.551060333251953125e+02
2.400000000000000000e+02 1.557308959960937500e+02
2.450000000000000000e+02 1.565671691894531250e+02
2.500000000000000000e+02 1.574531555175781250e+02
2.550000000000000000e+02 1.579875030517578125e+02
2.600000000000000000e+02 1.580756988525390625e+02
2.650000000000000000e+02 1.580048522949218750e+02
2.700000000000000000e+02 1.581427612304687500e+02
2.750000000000000000e+02 1.585533142089843750e+02
2.800000000000000000e+02 1.592026977539062500e+02
2.850000000000000000e+02 1.605101318359375000e+02
2.900000000000000000e+02 1.627648010253906250e+02
2.950000000000000000e+02 1.654726257324218750e+02
3.000000000000000000e+02 1.683039855957031250e+02
3.050000000000000000e+02 1.713516693115234375e+02
3.100000000000000000e+02 1.743963928222656250e+02
3.150000000000000000e+02 1.768586425781250000e+02
3.200000000000000000e+02 1.782734680175781250e+02
3.250000000000000000e+02 1.786215820312500000e+02
3.300000000000000000e+02 1.778291625976562500e+02
3.350000000000000000e+02 1.758612670898437500e+02
3.400000000000000000e+02 1.731050567626953125e+02
3.450000000000000000e+02 1.698559875488281250e+02
3.500000000000000000e+02 1.662151031494140625e+02
3.550000000000000000e+02 1.624412231445312500e+02
3.600000000000000000e+02 1.590217590332031250e+02
3.650000000000000000e+02 1.564661102294921875e+02
3.700000000000000000e+02 1.550193481445312500e+02
3.750000000000000000e+02 1.548872070312500000e+02
3.800000000000000000e+02 1.561879272460937500e+02
3.850000000000000000e+02 1.587528991699218750e+02
3.900000000000000000e+02 1.625068664550781250e+02
3.950000000000000000e+02 1.671870574951171875e+02
4.000000000000000000e+02 1.720613403320312500e+02
4.050000000000000000e+02 1.766549377441406250e+02
4.100000000000000000e+02 1.809049682617187500e+02
4.150000000000000000e+02 1.846396484375000000e+02
4.200000000000000000e+02 1.876000213623046875e+02
4.250000000000000000e+02 1.896353149414062500e+02
4.300000000000000000e+02 1.908399658203125000e+02
4.350000000000000000e+02 1.913426818847656250e+02
4.400000000000000000e+02 1.911987762451171875e+02
4.450000000000000000e+02 1.905115814208984375e+02
4.500000000000000000e+02 1.894227294921875000e+02
4.550000000000000000e+02 1.880884094238281250e+02
4.600000000000000000e+02 1.866338348388671875e+02
4.650000000000000000e+02 1.847886810302734375e+02
4.700000000000000000e+02 1.829616546630859375e+02
4.750000000000000000e+02 1.835043640136718750e+02
4.800000000000000000e+02 1.844860076904296875e+02
4.850000000000000000e+02 1.859583282470703125e+02
4.900000000000000000e+02 1.880266723632812500e+02
4.950000000000000000e+02 1.905717468261718750e+02
5.000000000000000000e+02 1.932402038574218750e+02
5.050000000000000000e+02 1.956588134765625000e+02
5.100000000000000000e+02 1.974914550781250000e+02
5.150000000000000000e+02 1.987079925537109375e+02
5.200000000000000000e+02 1.986867065429687500e+02
5.250000000000000000e+02 1.983722534179687500e+02
5.300000000000000000e+02 1.984363708496093750e+02
5.350000000000000000e+02 1.990116424560546875e+02
5.400000000000000000e+02 2.004234619140625000e+02
5.450000000000000000e+02 2.029608306884765625e+02
5.500000000000000000e+02 2.060754394531250000e+02
5.550000000000000000e+02 2.088425292968750000e+02
5.600000000000000000e+02 2.105599975585937500e+02
5.650000000000000000e+02 2.106710205078125000e+02
5.700000000000000000e+02 2.084511260986328125e+02
5.750000000000000000e+02 2.032988891601562500e+02
5.800000000000000000e+02 1.954069213867187500e+02
5.850000000000000000e+02 1.851790771484375000e+02
5.900000000000000000e+02 1.732539672851562500e+02
5.950000000000000000e+02 1.609778137207031250e+02
6.000000000000000000e+02 1.495252990722656250e+02
6.050000000000000000e+02 1.396885986328125000e+02
6.100000000000000000e+02 1.323964538574218750e+02
6.150000000000000000e+02 1.281260986328125000e+02
6.200000000000000000e+02 1.265882949829101562e+02
6.250000000000000000e+02 1.271262435913085938e+02
6.300000000000000000e+02 1.287204589843750000e+02
6.350000000000000000e+02 1.305085754394531250e+02
6.400000000000000000e+02 1.320740051269531250e+02
6.450000000000000000e+02 1.330422821044921875e+02
6.500000000000000000e+02 1.317210693359375000e+02
6.550000000000000000e+02 1.312474975585937500e+02
6.600000000000000000e+02 1.302882080078125000e+02
6.650000000000000000e+02 1.286540222167968750e+02
6.700000000000000000e+02 1.262907638549804688e+02
6.750000000000000000e+02 1.230870437622070312e+02
6.800000000000000000e+02 1.191440963745117188e+02
6.850000000000000000e+02 1.149649505615234375e+02
6.900000000000000000e+02 1.109182662963867188e+02
6.950000000000000000e+02 1.072221145629882812e+02
7.000000000000000000e+02 1.038929138183593750e+02
7.050000000000000000e+02 1.012598571777343750e+02
7.100000000000000000e+02 9.945056915283203125e+01
7.150000000000000000e+02 9.856257629394531250e+01
7.200000000000000000e+02 9.855201721191406250e+01
7.250000000000000000e+02 9.926683044433593750e+01
7.300000000000000000e+02 1.005039520263671875e+02
7.350000000000000000e+02 1.019655456542968750e+02
7.400000000000000000e+02 1.033265151977539062e+02
7.450000000000000000e+02 1.043373260498046875e+02
7.500000000000000000e+02 1.047091827392578125e+02
7.550000000000000000e+02 1.049669036865234375e+02
7.600000000000000000e+02 1.049709320068359375e+02
7.650000000000000000e+02 1.047699890136718750e+02
7.700000000000000000e+02 1.044514236450195312e+02
7.750000000000000000e+02 1.041192932128906250e+02
7.800000000000000000e+02 1.040985717773437500e+02
7.850000000000000000e+02 1.047137908935546875e+02
7.900000000000000000e+02 1.060190124511718750e+02
7.950000000000000000e+02 1.080812225341796875e+02
8.000000000000000000e+02 1.110886993408203125e+02
8.050000000000000000e+02 1.151873779296875000e+02
8.100000000000000000e+02 1.211981124877929688e+02
8.150000000000000000e+02 1.293276519775390625e+02
8.200000000000000000e+02 1.382728576660156250e+02
8.250000000000000000e+02 1.468504943847656250e+02
8.300000000000000000e+02 1.572205810546875000e+02
8.350000000000000000e+02 1.687889556884765625e+02
8.400000000000000000e+02 1.798291931152343750e+02
8.450000000000000000e+02 1.899134521484375000e+02
8.500000000000000000e+02 1.988147735595703125e+02
8.550000000000000000e+02 2.062370758056640625e+02
8.600000000000000000e+02 2.121579132080078125e+02
8.650000000000000000e+02 2.166254882812500000e+02
8.700000000000000000e+02 2.197025909423828125e+02
8.750000000000000000e+02 2.214606323242187500e+02
8.800000000000000000e+02 2.220553131103515625e+02
8.850000000000000000e+02 2.217878112792968750e+02
8.900000000000000000e+02 2.209066925048828125e+02
8.950000000000000000e+02 2.194971618652343750e+02
9.000000000000000000e+02 2.177339172363281250e+02
9.050000000000000000e+02 2.158822479248046875e+02
9.100000000000000000e+02 2.140548858642578125e+02
9.150000000000000000e+02 2.122962493896484375e+02
9.200000000000000000e+02 2.106431121826171875e+02
9.250000000000000000e+02 2.090765686035156250e+02
9.300000000000000000e+02 2.075178222656250000e+02
9.350000000000000000e+02 2.058542938232421875e+02
9.400000000000000000e+02 2.040288391113281250e+02
9.450000000000000000e+02 2.020126647949218750e+02
9.500000000000000000e+02 1.997942352294921875e+02
9.550000000000000000e+02 1.973893432617187500e+02
9.600000000000000000e+02 1.947781066894531250e+02
9.650000000000000000e+02 1.919726257324218750e+02
9.700000000000000000e+02 1.890728454589843750e+02
9.750000000000000000e+02 1.861843261718750000e+02
9.800000000000000000e+02 1.833391876220703125e+02
9.850000000000000000e+02 1.805327453613281250e+02
9.900000000000000000e+02 1.777563171386718750e+02
9.950000000000000000e+02 1.749993896484375000e+02
1.000000000000000000e+03 1.722318115234375000e+02
1.005000000000000000e+03 1.693388366699218750e+02
1.010000000000000000e+03 1.662375183105468750e+02
1.015000000000000000e+03 1.630538635253906250e+02
1.020000000000000000e+03 1.600326690673828125e+02
1.025000000000000000e+03 1.568880157470703125e+02
1.030000000000000000e+03 1.539170532226562500e+02
1.035000000000000000e+03 1.512031555175781250e+02
1.040000000000000000e+03 1.487760925292968750e+02
1.045000000000000000e+03 1.467235412597656250e+02
1.050000000000000000e+03 1.451040496826171875e+02
1.055000000000000000e+03 1.439452514648437500e+02
1.060000000000000000e+03 1.432844238281250000e+02
1.065000000000000000e+03 1.432005920410156250e+02
1.070000000000000000e+03 1.436927795410156250e+02
1.075000000000000000e+03 1.446066284179687500e+02
1.080000000000000000e+03 1.457224426269531250e+02
1.085000000000000000e+03 1.469017639160156250e+02
1.090000000000000000e+03 1.480696716308593750e+02
1.095000000000000000e+03 1.491242218017578125e+02
1.100000000000000000e+03 1.499558105468750000e+02
1.105000000000000000e+03 1.505370178222656250e+02
1.110000000000000000e+03 1.508529968261718750e+02
1.115000000000000000e+03 1.508843994140625000e+02
1.120000000000000000e+03 1.506595458984375000e+02
1.125000000000000000e+03 1.502463226318359375e+02
1.130000000000000000e+03 1.497190856933593750e+02
1.135000000000000000e+03 1.491341705322265625e+02
1.140000000000000000e+03 1.484647979736328125e+02
1.145000000000000000e+03 1.477128906250000000e+02
1.150000000000000000e+03 1.469787139892578125e+02
1.155000000000000000e+03 1.463121185302734375e+02
1.160000000000000000e+03 1.456967163085937500e+02
1.165000000000000000e+03 1.451714172363281250e+02
1.170000000000000000e+03 1.447493438720703125e+02
1.175000000000000000e+03 1.444107971191406250e+02
1.180000000000000000e+03 1.441641845703125000e+02
1.185000000000000000e+03 1.440231170654296875e+02
1.190000000000000000e+03 1.439968261718750000e+02
1.195000000000000000e+03 1.440851440429687500e+02
1.200000000000000000e+03 1.442920989990234375e+02
1.205000000000000000e+03 1.446268310546875000e+02
1.210000000000000000e+03 1.450933074951171875e+02
1.215000000000000000e+03 1.455802307128906250e+02
1.220000000000000000e+03 1.461686096191406250e+02
1.225000000000000000e+03 1.465667114257812500e+02
1.230000000000000000e+03 1.474541320800781250e+02
1.235000000000000000e+03 1.489053039550781250e+02
1.240000000000000000e+03 1.509462432861328125e+02
1.245000000000000000e+03 1.539004516601562500e+02
1.250000000000000000e+03 1.581090698242187500e+02
1.255000000000000000e+03 1.634909973144531250e+02
1.260000000000000000e+03 1.702245635986328125e+02
1.265000000000000000e+03 1.784589233398437500e+02
1.270000000000000000e+03 1.877553863525390625e+02
1.275000000000000000e+03 1.977333526611328125e+02
1.280000000000000000e+03 2.081673278808593750e+02
1.285000000000000000e+03 2.185171966552734375e+02
1.290000000000000000e+03 2.281989898681640625e+02
1.295000000000000000e+03 2.368718872070312500e+02
1.300000000000000000e+03 2.444123687744140625e+02
1.305000000000000000e+03 2.508631591796875000e+02
1.310000000000000000e+03 2.562141418457031250e+02
1.315000000000000000e+03 2.604338989257812500e+02
1.320000000000000000e+03 2.636259460449218750e+02
1.325000000000000000e+03 2.666754455566406250e+02
1.330000000000000000e+03 2.679876403808593750e+02
1.335000000000000000e+03 2.685185546875000000e+02
1.340000000000000000e+03 2.684281921386718750e+02
1.345000000000000000e+03 2.676824951171875000e+02
1.350000000000000000e+03 2.651397094726562500e+02
1.355000000000000000e+03 2.599725341796875000e+02
1.360000000000000000e+03 2.530973815917968750e+02
1.365000000000000000e+03 2.457122192382812500e+02
1.370000000000000000e+03 2.376215667724609375e+02
1.375000000000000000e+03 2.289829711914062500e+02
1.380000000000000000e+03 2.199421386718750000e+02
1.385000000000000000e+03 2.104454040527343750e+02
1.390000000000000000e+03 2.005627441406250000e+02
1.395000000000000000e+03 1.966599273681640625e+02
1.400000000000000000e+03 1.861887207031250000e+02
1.405000000000000000e+03 1.763388671875000000e+02
1.410000000000000000e+03 1.675554809570312500e+02
1.415000000000000000e+03 1.602404785156250000e+02
1.420000000000000000e+03 1.543728179931640625e+02
1.425000000000000000e+03 1.496143493652343750e+02
1.430000000000000000e+03 1.454627227783203125e+02
1.435000000000000000e+03 1.416885681152343750e+02


==> data/graph/trues.dat <==
2.100000000000000000e+02 1.444552154541015625e+02
2.150000000000000000e+02 1.460000000000000000e+02
2.200000000000000000e+02 1.441851806640625000e+02
2.250000000000000000e+02 1.408148193359375000e+02
2.300000000000000000e+02 1.390000000000000000e+02
2.350000000000000000e+02 1.403999938964843750e+02
2.400000000000000000e+02 1.438000030517578125e+02
2.450000000000000000e+02 1.480000000000000000e+02
2.500000000000000000e+02 1.548133392333984375e+02
2.550000000000000000e+02 1.634933319091796875e+02
2.600000000000000000e+02 1.690000000000000000e+02
2.650000000000000000e+02 1.710325927734375000e+02
2.700000000000000000e+02 1.724607391357421875e+02
2.750000000000000000e+02 1.730000000000000000e+02
2.800000000000000000e+02 1.709629669189453125e+02
2.850000000000000000e+02 1.664814758300781250e+02
2.900000000000000000e+02 1.620000000000000000e+02
2.950000000000000000e+02 1.576543273925781250e+02
3.000000000000000000e+02 1.533086395263671875e+02
3.050000000000000000e+02 1.510000000000000000e+02
3.100000000000000000e+02 1.504691314697265625e+02
3.150000000000000000e+02 1.501234588623046875e+02
3.200000000000000000e+02 1.500000000000000000e+02
3.250000000000000000e+02 1.511234588623046875e+02
3.300000000000000000e+02 1.538024749755859375e+02
3.350000000000000000e+02 1.570000000000000000e+02
3.400000000000000000e+02 1.609395446777343750e+02
3.450000000000000000e+02 1.659161376953125000e+02
3.500000000000000000e+02 1.710000000000000000e+02
3.550000000000000000e+02 1.768955993652343750e+02
3.600000000000000000e+02 1.829061279296875000e+02
3.650000000000000000e+02 1.860000000000000000e+02
3.700000000000000000e+02 1.865370330810546875e+02
3.750000000000000000e+02 1.868796234130859375e+02
3.800000000000000000e+02 1.870000000000000000e+02
3.850000000000000000e+02 1.862222290039062500e+02
3.900000000000000000e+02 1.847777709960937500e+02
3.950000000000000000e+02 1.840000000000000000e+02
4.000000000000000000e+02 1.841851806640625000e+02
4.050000000000000000e+02 1.845925903320312500e+02
4.100000000000000000e+02 1.850000000000000000e+02
4.150000000000000000e+02 1.854074096679687500e+02
4.200000000000000000e+02 1.858148193359375000e+02
4.250000000000000000e+02 1.860000000000000000e+02
4.300000000000000000e+02 1.835000000000000000e+02
4.350000000000000000e+02 1.810000000000000000e+02
4.400000000000000000e+02 1.920000000000000000e+02
4.450000000000000000e+02 1.913999938964843750e+02
4.500000000000000000e+02 1.901333312988281250e+02
4.550000000000000000e+02 1.890000000000000000e+02
4.600000000000000000e+02 1.881259307861328125e+02
4.650000000000000000e+02 1.873407440185546875e+02
4.700000000000000000e+02 1.870000000000000000e+02
4.750000000000000000e+02 1.872504425048828125e+02
4.800000000000000000e+02 1.879453277587890625e+02
4.850000000000000000e+02 1.890000000000000000e+02
4.900000000000000000e+02 1.931753082275390625e+02
4.950000000000000000e+02 2.007686004638671875e+02
5.000000000000000000e+02 2.080000000000000000e+02
5.050000000000000000e+02 2.147216949462890625e+02
5.100000000000000000e+02 2.211386260986328125e+02
5.150000000000000000e+02 2.240000000000000000e+02
5.200000000000000000e+02 2.221052703857421875e+02
5.250000000000000000e+02 2.175438537597656250e+02
5.300000000000000000e+02 2.120000000000000000e+02
5.350000000000000000e+02 2.047524414062500000e+02
5.400000000000000000e+02 1.953762207031250000e+02
5.450000000000000000e+02 1.860000000000000000e+02
5.500000000000000000e+02 1.765525512695312500e+02
5.550000000000000000e+02 1.671051025390625000e+02
5.600000000000000000e+02 1.600000000000000000e+02
5.650000000000000000e+02 1.548578643798828125e+02
5.700000000000000000e+02 1.507067108154296875e+02
5.750000000000000000e+02 1.490000000000000000e+02
5.800000000000000000e+02 1.495185241699218750e+02
5.850000000000000000e+02 1.504814758300781250e+02
5.900000000000000000e+02 1.510000000000000000e+02
5.950000000000000000e+02 1.497160491943359375e+02
6.000000000000000000e+02 1.466543273925781250e+02
6.050000000000000000e+02 1.430000000000000000e+02
6.100000000000000000e+02 1.384927062988281250e+02
6.150000000000000000e+02 1.328002319335937500e+02
6.200000000000000000e+02 1.270000076293945312e+02
6.250000000000000000e+02 1.213714904785156250e+02
6.300000000000000000e+02 1.156285095214843750e+02
6.350000000000000000e+02 1.100000000000000000e+02
6.400000000000000000e+02 1.037839202880859375e+02
6.450000000000000000e+02 9.767558288574218750e+01
6.500000000000000000e+02 9.400000000000000000e+01
6.550000000000000000e+02 9.247369384765625000e+01
6.600000000000000000e+02 9.140351104736328125e+01
6.650000000000000000e+02 9.100000000000000000e+01
6.700000000000000000e+02 9.100000000000000000e+01
6.750000000000000000e+02 9.100000000000000000e+01
6.800000000000000000e+02 9.100000000000000000e+01
6.850000000000000000e+02 9.069312286376953125e+01
6.900000000000000000e+02 8.994178771972656250e+01
6.950000000000000000e+02 8.900000000000000000e+01
7.000000000000000000e+02 8.778042602539062500e+01
7.050000000000000000e+02 8.608465576171875000e+01
7.100000000000000000e+02 8.400000000000000000e+01
7.150000000000000000e+02 8.100000000000000000e+01
7.200000000000000000e+02 8.100000000000000000e+01
7.250000000000000000e+02 8.100000000000000000e+01
7.300000000000000000e+02 8.100000000000000000e+01
7.350000000000000000e+02 8.100000000000000000e+01
7.400000000000000000e+02 8.100000000000000000e+01
7.450000000000000000e+02 8.226815032958984375e+01
7.500000000000000000e+02 8.531407165527343750e+01
7.550000000000000000e+02 8.900000000000000000e+01
7.600000000000000000e+02 9.325187683105468750e+01
7.650000000000000000e+02 9.886375427246093750e+01
7.700000000000000000e+02 1.060000000000000000e+02
7.750000000000000000e+02 1.186502304077148438e+02
7.800000000000000000e+02 1.348872070312500000e+02
7.850000000000000000e+02 1.460000000000000000e+02
7.900000000000000000e+02 1.500000000000000000e+02
7.950000000000000000e+02 1.653389892578125000e+02
8.000000000000000000e+02 1.820000000000000000e+02
8.050000000000000000e+02 1.898714447021484375e+02
8.100000000000000000e+02 1.957579345703125000e+02
8.150000000000000000e+02 1.990000000000000000e+02
8.200000000000000000e+02 2.003111114501953125e+02
8.250000000000000000e+02 2.011555480957031250e+02
8.300000000000000000e+02 2.020000000000000000e+02
8.350000000000000000e+02 2.028989868164062500e+02
8.400000000000000000e+02 2.037979736328125000e+02
8.450000000000000000e+02 2.050000000000000000e+02
8.500000000000000000e+02 2.073254699707031250e+02
8.550000000000000000e+02 2.104590301513671875e+02
8.600000000000000000e+02 2.130000000000000000e+02
8.650000000000000000e+02 2.148271636962890625e+02
8.700000000000000000e+02 2.163580169677734375e+02
8.750000000000000000e+02 2.170000152587890625e+02
8.800000000000000000e+02 2.166790008544921875e+02
8.850000000000000000e+02 2.159135742187500000e+02
8.900000000000000000e+02 2.150000000000000000e+02
8.950000000000000000e+02 2.139234619140625000e+02
9.000000000000000000e+02 2.125506134033203125e+02
9.050000000000000000e+02 2.110000000000000000e+02
9.100000000000000000e+02 2.092666625976562500e+02
9.150000000000000000e+02 2.072666625976562500e+02
9.200000000000000000e+02 2.050000000000000000e+02
9.250000000000000000e+02 2.022274475097656250e+02
9.300000000000000000e+02 1.990549011230468750e+02
9.350000000000000000e+02 1.960000000000000000e+02
9.400000000000000000e+02 1.932984771728515625e+02
9.450000000000000000e+02 1.907015228271484375e+02
9.500000000000000000e+02 1.880000000000000000e+02
9.550000000000000000e+02 1.852233581542968750e+02
9.600000000000000000e+02 1.823290710449218750e+02
9.650000000000000000e+02 1.790000000000000000e+02
9.700000000000000000e+02 1.746113739013671875e+02
9.750000000000000000e+02 1.695464324951171875e+02
9.800000000000000000e+02 1.650000000000000000e+02
9.850000000000000000e+02 1.611022949218750000e+02
9.900000000000000000e+02 1.575749511718750000e+02
9.950000000000000000e+02 1.550000000000000000e+02
1.000000000000000000e+03 1.532349243164062500e+02
1.005000000000000000e+03 1.518507995605468750e+02
1.010000000000000000e+03 1.510000000000000000e+02
1.015000000000000000e+03 1.505036926269531250e+02
1.020000000000000000e+03 1.501407470703125000e+02
1.025000000000000000e+03 1.500000000000000000e+02
1.030000000000000000e+03 1.505185241699218750e+02
1.035000000000000000e+03 1.514814758300781250e+02
1.040000000000000000e+03 1.520000000000000000e+02
1.045000000000000000e+03 1.514761962890625000e+02
1.050000000000000000e+03 1.502857208251953125e+02
1.055000000000000000e+03 1.490000000000000000e+02
1.060000000000000000e+03 1.476525573730468750e+02
1.065000000000000000e+03 1.461781311035156250e+02
1.070000000000000000e+03 1.450000000000000000e+02
1.075000000000000000e+03 1.441851806640625000e+02
1.080000000000000000e+03 1.435185241699218750e+02
1.085000000000000000e+03 1.430000000000000000e+02
1.090000000000000000e+03 1.426617279052734375e+02
1.095000000000000000e+03 1.423975372314453125e+02
1.100000000000000000e+03 1.420000000000000000e+02
1.105000000000000000e+03 1.409234619140625000e+02
1.110000000000000000e+03 1.393135833740234375e+02
1.115000000000000000e+03 1.380000000000000000e+02
1.120000000000000000e+03 1.370864257812500000e+02
1.125000000000000000e+03 1.363209838867187500e+02
1.130000000000000000e+03 1.360000000000000000e+02
1.135000000000000000e+03 1.360000000000000000e+02
1.140000000000000000e+03 1.360000000000000000e+02
1.145000000000000000e+03 1.360000000000000000e+02
1.150000000000000000e+03 1.360000000000000000e+02
1.155000000000000000e+03 1.360000000000000000e+02
1.160000000000000000e+03 1.360000000000000000e+02
1.165000000000000000e+03 1.361000518798828125e+02
1.170000000000000000e+03 1.364223327636718750e+02
1.175000000000000000e+03 1.370000000000000000e+02
1.180000000000000000e+03 1.410000000000000000e+02
1.185000000000000000e+03 1.375000000000000000e+02
1.190000000000000000e+03 1.340000000000000000e+02
1.195000000000000000e+03 1.351522674560546875e+02
1.200000000000000000e+03 1.380823059082031250e+02
1.205000000000000000e+03 1.420000000000000000e+02
1.210000000000000000e+03 1.486380462646484375e+02
1.215000000000000000e+03 1.587328643798828125e+02
1.220000000000000000e+03 1.700000000000000000e+02
1.225000000000000000e+03 1.831475524902343750e+02
1.230000000000000000e+03 1.980116882324218750e+02
1.235000000000000000e+03 2.110000000000000000e+02
1.240000000000000000e+03 2.215927734375000000e+02
1.245000000000000000e+03 2.309502410888671875e+02
1.250000000000000000e+03 2.380000000000000000e+02
1.255000000000000000e+03 2.425567779541015625e+02
1.260000000000000000e+03 2.460879058837890625e+02
1.265000000000000000e+03 2.500000000000000000e+02
1.270000000000000000e+03 2.551173095703125000e+02
1.275000000000000000e+03 2.607425537109375000e+02
1.280000000000000000e+03 2.660000000000000000e+02
1.285000000000000000e+03 2.709605407714843750e+02
1.290000000000000000e+03 2.756222534179687500e+02
1.295000000000000000e+03 2.790000000000000000e+02
1.300000000000000000e+03 2.813662414550781250e+02
1.305000000000000000e+03 2.832386779785156250e+02
1.310000000000000000e+03 2.840000000000000000e+02
1.315000000000000000e+03 2.784052734375000000e+02
1.320000000000000000e+03 2.670327453613281250e+02
1.325000000000000000e+03 2.580000000000000000e+02
1.330000000000000000e+03 2.540000000000000000e+02
1.335000000000000000e+03 2.491119537353515625e+02
1.340000000000000000e+03 2.434852752685546875e+02
1.345000000000000000e+03 2.370000000000000000e+02
1.350000000000000000e+03 2.287490844726562500e+02
1.355000000000000000e+03 2.191345520019531250e+02
1.360000000000000000e+03 2.100000000000000000e+02
1.365000000000000000e+03 2.014594268798828125e+02
1.370000000000000000e+03 1.933277587890625000e+02
1.375000000000000000e+03 1.870000000000000000e+02
1.380000000000000000e+03 1.829548492431640625e+02
1.385000000000000000e+03 1.797724609375000000e+02
1.390000000000000000e+03 1.760000000000000000e+02
1.395000000000000000e+03 1.704770050048828125e+02
1.400000000000000000e+03 1.639885101318359375e+02
1.405000000000000000e+03 1.580000000000000000e+02
1.410000000000000000e+03 1.520370330810546875e+02
1.415000000000000000e+03 1.464629669189453125e+02
1.420000000000000000e+03 1.440000000000000000e+02
1.425000000000000000e+03 1.455555572509765625e+02
1.430000000000000000e+03 1.484444427490234375e+02
1.435000000000000000e+03 1.500000000000000000e+02


==> data/pso/PSO_IDIAB_subject1_ph-30_p0_.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 3.379381960567717158e+01
4.000000000000000000e+00 7.631977438679041370e+01
5.000000000000000000e+00 8.907756082112437923e+01
6.000000000000000000e+00 8.589803602897248425e+01
7.000000000000000000e+00 7.975754034257153080e+01
8.000000000000000000e+00 8.863920250984814686e+01
9.000000000000000000e+00 9.827010920454999621e+01
1.000000000000000000e+01 9.736645556693571280e+01
1.100000000000000000e+01 9.270790116043288265e+01
1.200000000000000000e+01 8.927043788056663232e+01
1.300000000000000000e+01 8.591228945342687950e+01
1.400000000000000000e+01 8.267730555443385754e+01
1.500000000000000000e+01 8.597953568572729921e+01
1.600000000000000000e+01 8.945078059751219257e+01
1.700000000000000000e+01 9.012999696683034756e+01
1.800000000000000000e+01 9.051125943789899964e+01
1.900000000000000000e+01 9.032040700924157761e+01
2.000000000000000000e+01 8.922121415026919067e+01


==> data/pso/PSO_IDIAB_subject1_ph-30_p1_.dat <==
0.000000000000000000e+00 5.000000000000000000e+02
1.000000000000000000e+00 2.208066699324877504e+02
2.000000000000000000e+00 1.370486709122340585e+02
3.000000000000000000e+00 1.511996471077260651e+02
4.000000000000000000e+00 1.311186240034807611e+02
5.000000000000000000e+00 1.085108969750910290e+02
6.000000000000000000e+00 9.995552287438322026e+01
7.000000000000000000e+00 8.894046376782327457e+01
8.000000000000000000e+00 9.411706232866444566e+01
9.000000000000000000e+00 9.684478417683632756e+01
1.000000000000000000e+01 9.766310073128789782e+01
1.100000000000000000e+01 9.779259405379058023e+01
1.200000000000000000e+01 9.746698039944776326e+01
1.300000000000000000e+01 9.712640895767329141e+01
1.400000000000000000e+01 9.692924523300598594e+01
1.500000000000000000e+01 9.685045568335941368e+01
1.600000000000000000e+01 9.682485741433934834e+01
1.700000000000000000e+01 9.682395445604755935e+01
1.800000000000000000e+01 9.683647309319140106e+01
1.900000000000000000e+01 9.684489084726773456e+01
2.000000000000000000e+01 9.684736751686752143e+01


==> data/pso/PSO_IDIAB_subject1_ph-30_p2_.dat <==
0.000000000000000000e+00 1.000000000000000000e+03
1.000000000000000000e+00 1.254535359936228133e+03
2.000000000000000000e+00 9.291214308593182523e+02
3.000000000000000000e+00 6.570127493148729627e+02
4.000000000000000000e+00 4.519293464996565604e+02
5.000000000000000000e+00 3.762907110008725340e+02
6.000000000000000000e+00 3.091814358679768020e+02
7.000000000000000000e+00 1.937532275524424392e+02
8.000000000000000000e+00 1.569735592346949602e+02
9.000000000000000000e+00 1.432372872013595213e+02
1.000000000000000000e+01 1.306637122879223227e+02
1.100000000000000000e+01 1.133312693137955023e+02
1.200000000000000000e+01 1.018688143688031857e+02
1.300000000000000000e+01 1.001041741431593408e+02
1.400000000000000000e+01 9.803727387666687321e+01
1.500000000000000000e+01 9.739961874113856766e+01
1.600000000000000000e+01 9.786075582205187118e+01
1.700000000000000000e+01 9.809364487615449946e+01
1.800000000000000000e+01 9.854358777883999210e+01
1.900000000000000000e+01 9.877177236830983986e+01
2.000000000000000000e+01 9.875389798806948249e+01


==> data/pso/PSO_IDIAB_subject1_ph-30_p3_.dat <==
0.000000000000000000e+00 1.500000000000000000e+03
1.000000000000000000e+00 1.509537939690473422e+03
2.000000000000000000e+00 1.088329748998283549e+03
3.000000000000000000e+00 5.312134615804399118e+02
4.000000000000000000e+00 2.100004447613495131e+02
5.000000000000000000e+00 8.555655594956711241e+01
6.000000000000000000e+00 8.271280381195768427e+01
7.000000000000000000e+00 8.119261538726236438e+01
8.000000000000000000e+00 9.079682192267688379e+01
9.000000000000000000e+00 9.382506807225676937e+01
1.000000000000000000e+01 9.305903001939667263e+01
1.100000000000000000e+01 9.218616964698423999e+01
1.200000000000000000e+01 9.093422503481284025e+01
1.300000000000000000e+01 8.993217912396322333e+01
1.400000000000000000e+01 9.133224659928413303e+01
1.500000000000000000e+01 9.261081254859539058e+01
1.600000000000000000e+01 9.345557972859066354e+01
1.700000000000000000e+01 9.513919044443002804e+01
1.800000000000000000e+01 9.591741491486222060e+01
1.900000000000000000e+01 9.481556315562841064e+01
2.000000000000000000e+01 9.521994283868914977e+01


==> data/pso/PSO_IDIAB_subject1_ph-30_p4_.dat <==
0.000000000000000000e+00 2.000000000000000000e+03
1.000000000000000000e+00 1.744161030886965136e+03
2.000000000000000000e+00 1.508090771083443087e+03
3.000000000000000000e+00 1.120120542248771017e+03
4.000000000000000000e+00 7.809293379827893204e+02
5.000000000000000000e+00 3.699851889188984160e+02
6.000000000000000000e+00 1.848890733163810012e+02
7.000000000000000000e+00 1.123309509447432504e+02
8.000000000000000000e+00 9.056351423325192229e+01
9.000000000000000000e+00 8.798231984558353247e+01
1.000000000000000000e+01 9.187132573625676457e+01
1.100000000000000000e+01 9.602994331386221916e+01
1.200000000000000000e+01 9.762510057709724265e+01
1.300000000000000000e+01 1.002730316974010378e+02
1.400000000000000000e+01 1.015070464350288262e+02
1.500000000000000000e+01 1.016416302911625991e+02
1.600000000000000000e+01 1.036991489258486467e+02
1.700000000000000000e+01 1.036519902106723663e+02
1.800000000000000000e+01 1.028298838125701735e+02
1.900000000000000000e+01 1.012697601683697570e+02
2.000000000000000000e+01 1.029045272495246479e+02


==> data/pso/PSO_IDIAB_subject1_ph-30_p5_.dat <==
0.000000000000000000e+00 2.500000000000000000e+03
1.000000000000000000e+00 1.731095368309295509e+03
2.000000000000000000e+00 1.450573656681940065e+03
3.000000000000000000e+00 9.289870902270751003e+02
4.000000000000000000e+00 6.216834976336047021e+02
5.000000000000000000e+00 5.149374354606633233e+02
6.000000000000000000e+00 4.372924789872092219e+02
7.000000000000000000e+00 3.422482462011619759e+02
8.000000000000000000e+00 2.231356128335930293e+02
9.000000000000000000e+00 1.846057835354461645e+02
1.000000000000000000e+01 1.606208124237487027e+02
1.100000000000000000e+01 1.385989388229402266e+02
1.200000000000000000e+01 1.157415585084725791e+02
1.300000000000000000e+01 1.126345126009143200e+02
1.400000000000000000e+01 1.230794217132473278e+02
1.500000000000000000e+01 1.309433136181623638e+02
1.600000000000000000e+01 1.197954168079365616e+02
1.700000000000000000e+01 1.129487308841190583e+02
1.800000000000000000e+01 1.092191496155348887e+02
1.900000000000000000e+01 1.054748748954118582e+02
2.000000000000000000e+01 1.008917983062322890e+02


==> data/pso/PSO_IDIAB_subject1_ph-60_p0_.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 7.918536686388224553e+02
2.000000000000000000e+00 1.109340836258711988e+03
3.000000000000000000e+00 1.147876327356671482e+03
4.000000000000000000e+00 1.108702659247579049e+03
5.000000000000000000e+00 1.164038207236645121e+03
6.000000000000000000e+00 1.414695806252765124e+03
7.000000000000000000e+00 1.652465161593485163e+03
8.000000000000000000e+00 1.659955294511199781e+03
9.000000000000000000e+00 1.613489710642362525e+03
1.000000000000000000e+01 1.509540818621823291e+03
1.100000000000000000e+01 1.391648933083873544e+03
1.200000000000000000e+01 1.491387605030826762e+03
1.300000000000000000e+01 1.552691150704047232e+03
1.400000000000000000e+01 1.709609158528289072e+03
1.500000000000000000e+01 1.741828876142003764e+03
1.600000000000000000e+01 1.730506087458825959e+03
1.700000000000000000e+01 1.726930937015807558e+03
1.800000000000000000e+01 1.729874370930869645e+03
1.900000000000000000e+01 1.720997083724991398e+03
2.000000000000000000e+01 1.789838639834230207e+03


==> data/pso/PSO_IDIAB_subject1_ph-60_p1_.dat <==
0.000000000000000000e+00 5.000000000000000000e+02
1.000000000000000000e+00 1.726530692207827542e+02
2.000000000000000000e+00 5.538644311390537496e+02
3.000000000000000000e+00 1.258962633057520634e+03
4.000000000000000000e+00 1.713901149121730668e+03
5.000000000000000000e+00 1.893041580723732523e+03
6.000000000000000000e+00 1.944206948600338592e+03
7.000000000000000000e+00 1.920213101293880300e+03
8.000000000000000000e+00 1.897105110074735421e+03
9.000000000000000000e+00 1.889527689319787441e+03
1.000000000000000000e+01 1.884954840462366292e+03
1.100000000000000000e+01 1.884035243381116061e+03
1.200000000000000000e+01 1.883210361189939022e+03
1.300000000000000000e+01 1.883104969334727002e+03
1.400000000000000000e+01 1.882959283550389728e+03
1.500000000000000000e+01 1.882932041250021484e+03
1.600000000000000000e+01 1.882912776429416226e+03
1.700000000000000000e+01 1.882883166631595259e+03
1.800000000000000000e+01 1.882891173732661173e+03
1.900000000000000000e+01 1.882916680479114120e+03
2.000000000000000000e+01 1.882926296054174145e+03


==> data/pso/PSO_IDIAB_subject1_ph-60_p2_.dat <==
0.000000000000000000e+00 1.000000000000000000e+03
1.000000000000000000e+00 4.760995297481531452e+02
2.000000000000000000e+00 5.605326969088685019e+02
3.000000000000000000e+00 1.161205805297440747e+03
4.000000000000000000e+00 1.508903755560717855e+03
5.000000000000000000e+00 1.743391716043956649e+03
6.000000000000000000e+00 1.812912194760592456e+03
7.000000000000000000e+00 1.865984989528760252e+03
8.000000000000000000e+00 1.873887250920520273e+03
9.000000000000000000e+00 1.861698945032709162e+03
1.000000000000000000e+01 1.862453463340271810e+03
1.100000000000000000e+01 1.863596122298419232e+03
1.200000000000000000e+01 1.872187962793469751e+03
1.300000000000000000e+01 1.876197518824528970e+03
1.400000000000000000e+01 1.874866099219903617e+03
1.500000000000000000e+01 1.871111221958322403e+03
1.600000000000000000e+01 1.869321205805473710e+03
1.700000000000000000e+01 1.867049828674463470e+03
1.800000000000000000e+01 1.867438374327169186e+03
1.900000000000000000e+01 1.871082936595643332e+03
2.000000000000000000e+01 1.875052109301713244e+03


==> data/pso/PSO_IDIAB_subject1_ph-60_p3_.dat <==
0.000000000000000000e+00 1.500000000000000000e+03
1.000000000000000000e+00 2.013928292118365334e+03
2.000000000000000000e+00 1.882804905128425162e+03
3.000000000000000000e+00 1.843467889031443065e+03
4.000000000000000000e+00 1.850351424179832520e+03
5.000000000000000000e+00 1.874000430086834285e+03
6.000000000000000000e+00 1.882967230907805515e+03
7.000000000000000000e+00 1.885634753013913496e+03
8.000000000000000000e+00 1.884939272685845935e+03
9.000000000000000000e+00 1.884032497526695579e+03
1.000000000000000000e+01 1.883162622964225193e+03
1.100000000000000000e+01 1.882775332077038456e+03
1.200000000000000000e+01 1.882667434149551809e+03
1.300000000000000000e+01 1.882696973769124725e+03
1.400000000000000000e+01 1.882776318521865505e+03
1.500000000000000000e+01 1.882807077656630099e+03
1.600000000000000000e+01 1.882815279646808449e+03
1.700000000000000000e+01 1.882815078633918120e+03
1.800000000000000000e+01 1.882813032481162281e+03
1.900000000000000000e+01 1.882809609844737452e+03
2.000000000000000000e+01 1.882807228385469216e+03


==> data/pso/PSO_IDIAB_subject1_ph-60_p4_.dat <==
0.000000000000000000e+00 2.000000000000000000e+03
1.000000000000000000e+00 1.729390049815579459e+03
2.000000000000000000e+00 1.657395649943640592e+03
3.000000000000000000e+00 1.766714790863259168e+03
4.000000000000000000e+00 1.836915616661040985e+03
5.000000000000000000e+00 1.881485173500363999e+03
6.000000000000000000e+00 1.921989171141877932e+03
7.000000000000000000e+00 1.940644929319857056e+03
8.000000000000000000e+00 1.944320737122612400e+03
9.000000000000000000e+00 1.932951826491386782e+03
1.000000000000000000e+01 1.944850839634969134e+03
1.100000000000000000e+01 1.938890241326877685e+03
1.200000000000000000e+01 1.939436557885650700e+03
1.300000000000000000e+01 1.931387265861672176e+03
1.400000000000000000e+01 1.948540905230676572e+03
1.500000000000000000e+01 1.934606653734296970e+03
1.600000000000000000e+01 1.929973307337905680e+03
1.700000000000000000e+01 1.933883490152894865e+03
1.800000000000000000e+01 1.933431228096352243e+03
1.900000000000000000e+01 1.920334752726055967e+03
2.000000000000000000e+01 1.904400638803358333e+03


==> data/pso/PSO_IDIAB_subject1_ph-60_p5_.dat <==
0.000000000000000000e+00 2.500000000000000000e+03
1.000000000000000000e+00 2.351709217983788221e+03
2.000000000000000000e+00 2.315952519330047835e+03
3.000000000000000000e+00 2.201266154540291609e+03
4.000000000000000000e+00 2.154552134014517833e+03
5.000000000000000000e+00 2.089539925718444010e+03
6.000000000000000000e+00 2.148480200349554252e+03
7.000000000000000000e+00 2.197822842491682877e+03
8.000000000000000000e+00 2.136575786852863530e+03
9.000000000000000000e+00 2.089363414308425490e+03
1.000000000000000000e+01 2.099971662574077527e+03
1.100000000000000000e+01 2.050838660108618569e+03
1.200000000000000000e+01 2.039381936998476476e+03
1.300000000000000000e+01 1.998344224936227420e+03
1.400000000000000000e+01 1.970417086860103609e+03
1.500000000000000000e+01 1.961059587526149016e+03
1.600000000000000000e+01 1.976008437198108368e+03
1.700000000000000000e+01 1.948759078964692890e+03
1.800000000000000000e+01 1.963885685382689189e+03
1.900000000000000000e+01 1.962666262344407187e+03
2.000000000000000000e+01 2.009956928972029800e+03


==> data/pso/PSO_Ohio_subject563_ph-30_p0_.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 9.443999636306281786e+01
4.000000000000000000e+00 2.394720544438629872e+02
5.000000000000000000e+00 4.084810491325789599e+02
6.000000000000000000e+00 7.003132329314237268e+02
7.000000000000000000e+00 8.967350715891661821e+02
8.000000000000000000e+00 9.737698830991394061e+02
9.000000000000000000e+00 1.004711571088463529e+03
1.000000000000000000e+01 1.008021176159693255e+03
1.100000000000000000e+01 9.980865472738404378e+02
1.200000000000000000e+01 9.818231190014358845e+02
1.300000000000000000e+01 9.878670416401598686e+02
1.400000000000000000e+01 1.003750096083140079e+03
1.500000000000000000e+01 1.025102413827780765e+03
1.600000000000000000e+01 1.033809718928838038e+03
1.700000000000000000e+01 1.031299729268380588e+03
1.800000000000000000e+01 1.029039698065304037e+03
1.900000000000000000e+01 1.028061534435874364e+03
2.000000000000000000e+01 1.026490751902042575e+03


==> data/pso/PSO_Ohio_subject563_ph-30_p1_.dat <==
0.000000000000000000e+00 5.000000000000000000e+02
1.000000000000000000e+00 1.369200277874019093e+03
2.000000000000000000e+00 1.483784822945648102e+03
3.000000000000000000e+00 1.456145736450154118e+03
4.000000000000000000e+00 1.273568412035997653e+03
5.000000000000000000e+00 1.195360463739292072e+03
6.000000000000000000e+00 1.117085705000863072e+03
7.000000000000000000e+00 1.003473770862374636e+03
8.000000000000000000e+00 1.007448700021662830e+03
9.000000000000000000e+00 1.073576476187136677e+03
1.000000000000000000e+01 1.098379325193074919e+03
1.100000000000000000e+01 1.087916116348043943e+03
1.200000000000000000e+01 1.084496901867347560e+03
1.300000000000000000e+01 1.072422830326618168e+03
1.400000000000000000e+01 1.068828634378009838e+03
1.500000000000000000e+01 1.062046391632890618e+03
1.600000000000000000e+01 1.058120974384238934e+03
1.700000000000000000e+01 1.061710147830031474e+03
1.800000000000000000e+01 1.069132843825137570e+03
1.900000000000000000e+01 1.068851485084575643e+03
2.000000000000000000e+01 1.064430341162215882e+03


==> data/pso/PSO_Ohio_subject563_ph-30_p2_.dat <==
0.000000000000000000e+00 1.000000000000000000e+03
1.000000000000000000e+00 3.193899040975854859e+02
2.000000000000000000e+00 3.068730806354040510e+02
3.000000000000000000e+00 7.340973371260629392e+02
4.000000000000000000e+00 1.020935977689510764e+03
5.000000000000000000e+00 1.102886730715086742e+03
6.000000000000000000e+00 1.093582449959597398e+03
7.000000000000000000e+00 1.061770788170515289e+03
8.000000000000000000e+00 1.052227289633790633e+03
9.000000000000000000e+00 1.052627015194194428e+03
1.000000000000000000e+01 1.057162035790638356e+03
1.100000000000000000e+01 1.060921262907685104e+03
1.200000000000000000e+01 1.062049031042799015e+03
1.300000000000000000e+01 1.061177292321861387e+03
1.400000000000000000e+01 1.059727040403681713e+03
1.500000000000000000e+01 1.059168083391372875e+03
1.600000000000000000e+01 1.057658266160070298e+03
1.700000000000000000e+01 1.051070462687085183e+03
1.800000000000000000e+01 1.048330412503831212e+03
1.900000000000000000e+01 1.050530271942388026e+03
2.000000000000000000e+01 1.051059298588692400e+03


==> data/pso/PSO_Ohio_subject563_ph-30_p3_.dat <==
0.000000000000000000e+00 1.500000000000000000e+03
1.000000000000000000e+00 1.948009387366576448e+03
2.000000000000000000e+00 1.707228539790044579e+03
3.000000000000000000e+00 1.402595787988529537e+03
4.000000000000000000e+00 1.130672231161352556e+03
5.000000000000000000e+00 1.044920203047245650e+03
6.000000000000000000e+00 1.000211631115281079e+03
7.000000000000000000e+00 9.985141336620621360e+02
8.000000000000000000e+00 1.011148167991206719e+03
9.000000000000000000e+00 1.036486204735613910e+03
1.000000000000000000e+01 1.045895602714704182e+03
1.100000000000000000e+01 1.048942365396711921e+03
1.200000000000000000e+01 1.050697381826660830e+03
1.300000000000000000e+01 1.051223886755645481e+03
1.400000000000000000e+01 1.051315482092780485e+03
1.500000000000000000e+01 1.051166352348137480e+03
1.600000000000000000e+01 1.051016679346920000e+03
1.700000000000000000e+01 1.047734279730223307e+03
1.800000000000000000e+01 1.044933375375154355e+03
1.900000000000000000e+01 1.045588978396518314e+03
2.000000000000000000e+01 1.046077907545643484e+03


==> data/pso/PSO_Ohio_subject563_ph-30_p4_.dat <==
0.000000000000000000e+00 2.000000000000000000e+03
1.000000000000000000e+00 2.193274525862683277e+03
2.000000000000000000e+00 1.678000993914798755e+03
3.000000000000000000e+00 1.481990902346853090e+03
4.000000000000000000e+00 1.462127779094679909e+03
5.000000000000000000e+00 1.360978684871551195e+03
6.000000000000000000e+00 1.298523514072834814e+03
7.000000000000000000e+00 1.274920605858893396e+03
8.000000000000000000e+00 1.165371116638934154e+03
9.000000000000000000e+00 1.114384186176523826e+03
1.000000000000000000e+01 1.114006543267721554e+03
1.100000000000000000e+01 1.113108938464949006e+03
1.200000000000000000e+01 1.117748700729267966e+03
1.300000000000000000e+01 1.109801100347892316e+03
1.400000000000000000e+01 1.132083155400536725e+03
1.500000000000000000e+01 1.116886594252430996e+03
1.600000000000000000e+01 1.123515287873356783e+03
1.700000000000000000e+01 1.148729707427270341e+03
1.800000000000000000e+01 1.168740012224348902e+03
1.900000000000000000e+01 1.177702120945724801e+03
2.000000000000000000e+01 1.192499950876713228e+03


==> data/pso/PSO_Ohio_subject563_ph-30_p5_.dat <==
0.000000000000000000e+00 2.500000000000000000e+03
1.000000000000000000e+00 2.500000000000000000e+03
2.000000000000000000e+00 2.224052703192651279e+03
3.000000000000000000e+00 2.030708356038780039e+03
4.000000000000000000e+00 1.744991849081531427e+03
5.000000000000000000e+00 1.574555262132465941e+03
6.000000000000000000e+00 1.652772432578966800e+03
7.000000000000000000e+00 1.641793062586853466e+03
8.000000000000000000e+00 1.629022934359463761e+03
9.000000000000000000e+00 1.403677136230026463e+03
1.000000000000000000e+01 1.326969457011564600e+03
1.100000000000000000e+01 1.268416591640838078e+03
1.200000000000000000e+01 1.180763527290242564e+03
1.300000000000000000e+01 1.136365186955912804e+03
1.400000000000000000e+01 1.083982465270220700e+03
1.500000000000000000e+01 1.052724596046688248e+03
1.600000000000000000e+01 1.042938749551469755e+03
1.700000000000000000e+01 1.040002995602904321e+03
1.800000000000000000e+01 1.040079067573798511e+03
1.900000000000000000e+01 1.040299971118757185e+03
2.000000000000000000e+01 1.042006093201293879e+03


==> data/pso/PSO_Ohio_subject563_ph-60_p0_.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 8.420823603698194120e+02
2.000000000000000000e+00 1.116151969361652391e+03
3.000000000000000000e+00 1.473160936777710731e+03
4.000000000000000000e+00 1.598567463656306472e+03
5.000000000000000000e+00 1.689271386828236700e+03
6.000000000000000000e+00 1.743170950993730003e+03
7.000000000000000000e+00 1.728446035018556813e+03
8.000000000000000000e+00 1.723459724678940574e+03
9.000000000000000000e+00 1.727914922961918819e+03
1.000000000000000000e+01 1.706448454036534940e+03
1.100000000000000000e+01 1.680301775169524035e+03
1.200000000000000000e+01 1.722238481814450324e+03
1.300000000000000000e+01 1.751832303949337756e+03
1.400000000000000000e+01 1.787031647240131406e+03
1.500000000000000000e+01 1.795634787285048333e+03
1.600000000000000000e+01 1.788512318844806941e+03
1.700000000000000000e+01 1.779744899367195785e+03
1.800000000000000000e+01 1.772091337980431490e+03
1.900000000000000000e+01 1.767316705435886661e+03
2.000000000000000000e+01 1.769884623749118418e+03


==> data/pso/PSO_Ohio_subject563_ph-60_p1_.dat <==
0.000000000000000000e+00 5.000000000000000000e+02
1.000000000000000000e+00 3.939485694881678910e+02
2.000000000000000000e+00 4.254043303809418148e+02
3.000000000000000000e+00 6.170069689171704113e+02
4.000000000000000000e+00 9.588502475829272953e+02
5.000000000000000000e+00 1.098028204369142486e+03
6.000000000000000000e+00 1.161098162698526266e+03
7.000000000000000000e+00 1.413567059191875160e+03
8.000000000000000000e+00 1.573859415617649802e+03
9.000000000000000000e+00 1.675966430680507074e+03
1.000000000000000000e+01 1.732020900675747725e+03
1.100000000000000000e+01 1.748579168612440526e+03
1.200000000000000000e+01 1.720988728902274033e+03
1.300000000000000000e+01 1.704883528889258514e+03
1.400000000000000000e+01 1.729570919755770319e+03
1.500000000000000000e+01 1.747460177150813024e+03
1.600000000000000000e+01 1.767681273424239862e+03
1.700000000000000000e+01 1.776318329348270481e+03
1.800000000000000000e+01 1.767403730911639741e+03
1.900000000000000000e+01 1.762964852401873941e+03
2.000000000000000000e+01 1.763242367338598342e+03


==> data/pso/PSO_Ohio_subject563_ph-60_p2_.dat <==
0.000000000000000000e+00 1.000000000000000000e+03
1.000000000000000000e+00 5.199875480449361476e+02
2.000000000000000000e+00 5.604067675482901905e+02
3.000000000000000000e+00 8.368314390783415320e+02
4.000000000000000000e+00 1.153092097852658299e+03
5.000000000000000000e+00 1.344482217909627707e+03
6.000000000000000000e+00 1.487181779427918855e+03
7.000000000000000000e+00 1.565284130593448708e+03
8.000000000000000000e+00 1.616314501924368415e+03
9.000000000000000000e+00 1.620806022451028639e+03
1.000000000000000000e+01 1.662948519844821249e+03
1.100000000000000000e+01 1.649259392153416002e+03
1.200000000000000000e+01 1.689863599922781304e+03
1.300000000000000000e+01 1.708598075653228761e+03
1.400000000000000000e+01 1.718010760877799612e+03
1.500000000000000000e+01 1.725286226720762215e+03
1.600000000000000000e+01 1.725941044998936150e+03
1.700000000000000000e+01 1.729310949291804718e+03
1.800000000000000000e+01 1.745997632428716770e+03
1.900000000000000000e+01 1.756020149721130792e+03
2.000000000000000000e+01 1.754136650195933726e+03


==> data/pso/PSO_Ohio_subject563_ph-60_p3_.dat <==
0.000000000000000000e+00 1.500000000000000000e+03
1.000000000000000000e+00 1.513044067445773180e+03
2.000000000000000000e+00 1.510547352763468552e+03
3.000000000000000000e+00 1.641925350525169961e+03
4.000000000000000000e+00 1.667810010282787971e+03
5.000000000000000000e+00 1.678948352723801008e+03
6.000000000000000000e+00 1.709163303351992681e+03
7.000000000000000000e+00 1.735959573683610643e+03
8.000000000000000000e+00 1.767728718454454793e+03
9.000000000000000000e+00 1.787181408366514916e+03
1.000000000000000000e+01 1.797470409830008521e+03
1.100000000000000000e+01 1.778566767806273674e+03
1.200000000000000000e+01 1.743631332733707268e+03
1.300000000000000000e+01 1.739846819959797813e+03
1.400000000000000000e+01 1.734936206942936451e+03
1.500000000000000000e+01 1.746708460135888799e+03
1.600000000000000000e+01 1.749897037799288228e+03
1.700000000000000000e+01 1.766135559835473032e+03
1.800000000000000000e+01 1.770949734114796456e+03
1.900000000000000000e+01 1.774676208934411079e+03
2.000000000000000000e+01 1.775824853849524516e+03


==> data/pso/PSO_Ohio_subject563_ph-60_p4_.dat <==
0.000000000000000000e+00 2.000000000000000000e+03
1.000000000000000000e+00 1.468653821001517372e+03
2.000000000000000000e+00 1.317830558307694901e+03
3.000000000000000000e+00 1.446093309691065315e+03
4.000000000000000000e+00 1.617145849198286214e+03
5.000000000000000000e+00 1.728006017171096119e+03
6.000000000000000000e+00 1.712313743957957513e+03
7.000000000000000000e+00 1.712932278597532104e+03
8.000000000000000000e+00 1.645015106635306438e+03
9.000000000000000000e+00 1.580144451751158385e+03
1.000000000000000000e+01 1.578523750251873480e+03
1.100000000000000000e+01 1.683745996878290725e+03
1.200000000000000000e+01 1.701746487738469796e+03
1.300000000000000000e+01 1.704322164367726373e+03
1.400000000000000000e+01 1.647585440352157775e+03
1.500000000000000000e+01 1.671597332294791386e+03
1.600000000000000000e+01 1.651914552339404054e+03
1.700000000000000000e+01 1.625407752846024096e+03
1.800000000000000000e+01 1.617856481601774476e+03
1.900000000000000000e+01 1.692971384246322714e+03
2.000000000000000000e+01 1.726312402901698533e+03


==> data/pso/PSO_Ohio_subject563_ph-60_p5_.dat <==
0.000000000000000000e+00 2.500000000000000000e+03
1.000000000000000000e+00 1.987295181060460436e+03
2.000000000000000000e+00 1.807123988010724815e+03
3.000000000000000000e+00 1.753072630095804243e+03
4.000000000000000000e+00 1.760016968368608786e+03
5.000000000000000000e+00 1.776222742594587544e+03
6.000000000000000000e+00 1.792348970868741844e+03
7.000000000000000000e+00 1.805994004291982947e+03
8.000000000000000000e+00 1.810579008115302031e+03
9.000000000000000000e+00 1.811508284460191589e+03
1.000000000000000000e+01 1.809467654187063772e+03
1.100000000000000000e+01 1.807361059051718712e+03
1.200000000000000000e+01 1.806589476118364701e+03
1.300000000000000000e+01 1.806562274227125499e+03
1.400000000000000000e+01 1.781164033649394014e+03
1.500000000000000000e+01 1.773544561476074477e+03
1.600000000000000000e+01 1.774394037935833694e+03
1.700000000000000000e+01 1.776716013034052139e+03
1.800000000000000000e+01 1.778078432242994722e+03
1.900000000000000000e+01 1.779310764760840129e+03
2.000000000000000000e+01 1.780682894277706055e+03


==> data/pso/best_subject1_ph30.dat <==
0.000000000000000000e+00 5.000000000000000000e+02
1.000000000000000000e+00 2.208066699324877500e+02
3.000000000000000000e+00 1.511996471077260700e+02
4.000000000000000000e+00 7.631977438679041000e+01
9.000000000000000000e+00 9.684478417683633000e+01


==> data/pso/best_subject563_ph30.dat <==
0.000000000000000000e+00 1.000000000000000000e+03
6.000000000000000000e+00 1.000211631115281100e+03
7.000000000000000000e+00 1.061770788170515300e+03
1.100000000000000000e+01 1.06092126290768500e+03
1.200000000000000000e+01 1.050697381826660800e+03
1.600000000000000000e+01 1.042938749551469800e+03

